Sensing Anomalies as Potential Hazards: Datasets and Benchmarks

We consider the problem of detecting, in the visual sensing data stream of an autonomous mobile robot, semantic patterns that are unusual (i.e., anomalous) with respect to the robot's previous experience in similar environments. These anomalies might indicate unforeseen hazards and, in scenarios where failure is costly, can be used to trigger an avoidance behavior. We contribute three novel image-based datasets acquired in robot exploration scenarios, comprising a total of more than 200k labeled frames, spanning various types of anomalies. On these datasets, we study the performance of an anomaly detection approach based on autoencoders operating at different scales.

==> data/aggr.csv <==
quantile,q_0,mean_0,q_1,mean_1,q_2,mean_2
0,0.754355147100391,0.8845078350107463,0.5113790938054233,0.2081863179135447,0.6697168122258601,0.7111641285382972
1,0.7691113396776365,0.8845078350107463,0.4836166417442649,0.2081863179135447,0.6685793912349467,0.7111641285382972
5,0.7930420693484206,0.8845078350107463,0.44750880755001643,0.2081863179135447,0.6807218304523002,0.7111641285382972
10,0.8004552142146748,0.8845078350107463,0.4154285716833366,0.2081863179135447,0.7034849791118478,0.7111641285382972
25,0.8176532158535953,0.8845078350107463,0.33596333776497334,0.2081863179135447,0.7239844388789908,0.7111641285382972
50,0.8606117423876798,0.8845078350107463,0.26372359406891427,0.2081863179135447,0.7146467167183419,0.7111641285382972
75,0.8947244055583299,0.8845078350107463,0.22269470013312753,0.2081863179135447,0.7106637361950303,0.7111641285382972
90,0.8689109281323502,0.8845078350107463,0.1904624331575836,0.2081863179135447,0.6037166427439892,0.7111641285382972
95,0.8349789755932209,0.8845078350107463,0.1695378700129561,0.2081863179135447,0.5576653298656765,0.7111641285382972
99,0.8138186595387593,0.8845078350107463,0.16794689343823035,0.2081863179135447,0.5416641408874788,0.7111641285382972
100,0.8121956335965156,0.8845078350107463,0.16661333317283128,0.2081863179135447,0.5397993643753517,0.7111641285382972


==> data/bottleneck/auc.csv <==
auc_0,bottleneck,auc_1,auc_2,auc_mean
0.5263630354338849,1,0.5661358730107777,0.5692102553114381,0.5539030545853669
0.6615754327158583,2,0.8022964722540997,0.653208436349638,0.705693447106532
0.7511268880399979,4,0.8522566922667437,0.684734450263784,0.7627060101901751
0.7941008804126863,8,0.8841744198073798,0.7097241651239374,0.7959998217813345
0.8239958410690815,16,0.8953200054214026,0.735577646368236,0.8182978309529068
0.7586623652172279,32,0.8767770029095455,0.7608297437627491,0.798756370629841
0.7526810940108671,64,0.8419780406444691,0.7594250932463403,0.7846947426338922
0.748539672809571,96,0.8158904386253535,0.7631642463189294,0.7758647859179514
0.7392836316561187,128,0.8510990712281349,0.7610707406708446,0.783817814518366
0.7640410496637631,256,0.8778160864963384,0.7673284003571593,0.8030618455057535


==> data/bottleneck/distributions/0_128_anomaly.csv <==
score,p
0.0,0.0
0.00113566778600215,0.0
0.004101410433649998,0.028866866876304957
0.005016447864472847,0.0
0.005931485295295696,0.0
0.006846522726118545,0.0
0.007761560156941394,0.0
0.008676597587764243,0.0
0.009591635018587091,0.0
0.01050667244940994,0.0
0.011421709880232792,0.0
0.01233674731105564,0.0
0.013251784741878487,0.0
0.014166822172701338,0.0
0.015081859603524187,0.0
0.015996897034347035,0.0
0.016911934465169885,0.0
0.017826971895992732,0.02886686687630493
0.018742009326815582,0.1635789122990618
0.01965704675763843,0.35602469147442795
0.020572084188461282,0.5388481816910258
0.021487121619284132,1.048829496505748
0.022402159050106982,1.905213213836128
0.02331719648092983,3.0021541551357145
0.024232233911752676,4.137584252270375
0.02514727134257553,5.330748083157651
0.026062308773398372,6.947292628230725
0.026977346204221226,8.51572572850996
0.027892383635044076,10.613384721521465
0.028807421065866923,13.654028032492267
0.029722458496689773,17.35860928161806
0.03063749592751262,21.043945952826324
0.031552533358335466,25.45095429594221
0.032467570789158316,29.53080481446002
0.033382608219981166,34.25534869321524
0.03429764565080401,40.00947749055869
0.03521268308162686,44.89760028161298
0.03612772051244971,48.50595864115111
0.03704275794327256,52.537697714874966
0.03795779537409542,54.17348683786567
0.03887283280491826,53.34596998741159
0.03978787023574111,52.27789591298831
0.04070290766656396,50.70946281270908
0.0416179450973868,47.82277612507858
0.042532982528209654,45.195891239334756
0.043448019959032504,43.00200935673564
0.044363057389855354,39.78816484450702
0.0452780948206782,36.77638840041254
0.046193132251501054,33.50481015443131
0.0471081696823239,29.40571505799602
0.04802320711314675,25.1719079161379
0.0489382445439696,22.073530871414505
0.04985328197479245,19.14835502794896
0.050768319405615304,16.329024363029845
0.05168335683643814,14.827947285461988
0.052598394267261,13.336492496852902
0.05351343169808385,12.162573243883166
0.0544284691289067,11.10412145841863
0.05534350655972955,10.33433834171718
0.05625854399055239,9.372109445840348
0.05717358142137524,8.708171507685332
0.05808861885219809,7.9095215241075625
0.059003656283020935,7.399540209292843
0.059918693713843785,6.8222028717667245
0.060833731144666635,6.235243245281864
0.06174876857548948,5.475082417539172
0.06266380600631233,4.965101102724446
0.06357884343713519,4.368519187280804
0.06449388086795804,3.8392932945485603
0.06540891829878089,3.3581788466101408
0.06632395572960373,3.2234668011873753
0.06723899316042659,2.848197531795422
0.06815403059124944,2.3959499507333137
0.06906906802207229,2.193881882599178
0.06998410545289514,2.030302970300115
0.07089914288371799,1.7608788794546046
0.07181418031454083,1.4818324996503216
0.07272921774536369,1.3086312983924935
0.07364425517618653,1.0584517854645155
0.07455929260700937,0.8948728731654508
0.07547433003783223,0.6639379381550137
0.07638936746865507,0.548470470649793
0.07730440489947792,0.4907367368971836
0.07821944233030077,0.4041361362682682
0.07913447976112362,0.317535535639354
0.08004951719194647,0.36564698043319593
0.08096455462276933,0.3367801135568902
0.08187959205359216,0.24055722396920812
0.08279462948441503,0.2309349350104397
0.08370966691523787,0.2501795129279762
0.0846247043460607,0.2020680681341343
0.08553974177688357,0.16357891229906135
0.08645477920770642,0.16357891229906132
0.08736981663852925,0.1347120454227562
0.08828485406935212,0.057733733752610296
0.08919989150017496,0.028866866876305148
0.09011492893099782,0.028866866876305148
0.09102996636182066,0.028866866876305148


==> data/bottleneck/distributions/0_128_normal.csv <==
score,p
0.0,0.0
0.00113566778600215,0.0
0.0037791886180639084,0.007719194570198826
0.004533115141093712,0.0
0.005287041664123516,0.0
0.00604096818715332,0.0
0.006794894710183125,0.0
0.007548821233212928,0.0
0.00830274775624273,0.0
0.009056674279272536,0.0
0.00981060080230234,0.0
0.010564527325332144,0.0
0.011318453848361948,0.0
0.012072380371391753,0.0
0.012826306894421557,0.0
0.013580233417451359,0.03087677828079523
0.014334159940481164,0.19297986425497096
0.015088086463510966,0.7410426787390862
0.015842012986540772,2.1073401176642754
0.016595939509570577,4.500290434425917
0.01734986603260038,7.603406651645838
0.018103792555630185,11.85668285982538
0.018857719078659987,16.480480407374493
0.019611645601689792,21.289538624608348
0.020365572124719594,26.638940461756146
0.021119498647749396,32.32798685999266
0.021873425170779205,37.6001967514385
0.02262735169380901,41.274533366853106
0.023381278216838813,44.8562396474254
0.024135204739868615,46.29972903205254
0.024889131262898417,46.29200983748235
0.025643057785928226,44.385368778643226
0.026396984308958028,42.5713580546465
0.027150910831987833,39.313857946022594
0.027904837355017635,36.712489375865594
0.028658763878047444,33.97989449801525
0.029412690401077246,31.949746326052953
0.030166616924107048,30.652921638259578
0.03092054344713685,30.189769964047592
0.03167446997016665,29.911878959520465
0.032428396493196454,30.089420434635038
0.033182323016226256,30.54485291427677
0.03393624953925606,31.17010767446282
0.034690176062285874,31.486594651841028
0.035444102585315676,31.586944181253607
0.03619802910834548,31.309053176726394
0.03695195563137528,30.992566199348243
0.03770588215440508,30.652921638259556
0.03845980867743489,30.14345479662643
0.03921373520046469,29.278905004764106
0.039967661723494495,28.630492660867457
0.0407215882465243,27.650154950452208
0.041475514769554106,26.137192814693236
0.04222944129258391,24.539319538662035
0.04298336781561371,22.794781565797148
0.04373729433864351,21.003928425511013
0.044491220861673314,19.60675420830499
0.04524514738470312,18.34080629879238
0.04599907390773293,17.082577583850007
0.046753000430762734,16.055924706013563
0.047506926953792536,15.175936525010869
0.04826085347682234,13.832796669796304
0.04901477999985214,12.543691176573097
0.04976870652288195,11.208270515928682
0.05052263304591176,9.965480190126668
0.051276559568941546,8.552867583780303
0.05203048609197136,7.865859267032607
0.052784412615001164,7.1788509502848985
0.053538339138030966,6.383773909554433
0.05429226566106077,5.804834316789519
0.05504619218409057,5.573258479683544
0.05580011870712037,4.971161303208034
0.05655404523015019,4.245557013609355
0.05730797175317999,3.859597285099413
0.05806189827620979,3.3810072217470797
0.058815824799239594,2.755752461560983
0.0595697513222694,2.3157583710596485
0.060323677845299205,1.9606754208305002
0.06107760436832901,1.6982228054437396
0.06183153089135881,1.4203318009165857
0.06258545741438862,1.2659479095126043
0.06333938393741842,0.9803377104152471
0.06409331046044822,0.9340225429940556
0.06484723698347804,0.8182346244410731
0.06560116350650784,0.7487618733092835
0.06635509002953764,0.5789395927649132
0.06710901655256744,0.4477132850715325
0.06786294307559725,0.33192536651854987
0.06861686959862705,0.24701422624636254
0.06937079612165686,0.13894550226357877
0.07012472264468667,0.06947275113178916
0.07087864916771647,0.0540343619913919
0.07163257569074627,0.030876778280795374
0.07238650221377607,0.03087677828079523
0.07314042873680587,0.02315758371059639
0.07389435525983568,0.02315758371059639
0.07464828178286548,0.015438389140397546
0.07540220830589528,0.02315758371059639


==> data/bottleneck/distributions/0_16_anomaly.csv <==
score,p
0.0,0.0
0.01263832859694955,0.0
0.029121258184313714,1.3832571369587556
0.031043558679521032,1.86419090974243
0.03296585917472834,2.652006232778544
0.03488815966993565,3.9344962935350027
0.03681046016514296,6.091827788593189
0.038732760660350266,9.843111216305847
0.04065506115555758,14.11655131161221
0.04257736165076489,18.591525559323156
0.0444996621459722,23.680262907538964
0.04642196264117951,28.388833559173417
0.04834426313638682,31.819494471696935
0.05026656363159413,34.66845453523451
0.05218886412680144,36.37233418738238
0.05411116462200875,36.42271772548353
0.05603346511721606,35.06694251839812
0.05795576561242337,32.58440818650526
0.05987806610763069,28.846865723729287
0.06180036660283798,24.42227501411948
0.0637226670980453,20.116772667294235
0.06564496759325261,16.141053478949193
0.06756726808845992,13.131782157817081
0.06948956858366723,10.859942621619904
0.07141186907887453,9.682799958711291
0.07333416957408184,8.734673378080622
0.07525647006928915,8.2354183187147
0.07717877056449647,7.4384423523874705
0.07910107105970379,6.975829866186042
0.0810233715549111,6.471994485174575
0.08294567205011841,5.958998460871989
0.08486797254532571,5.400199220113826
0.08679027304053302,4.859721265937883
0.08871257353574033,4.2780204169519145
0.09063487403094764,3.664257316447036
0.09255717452615496,3.0779761458155086
0.09447947502136227,2.5191769050573347
0.09640177551656957,2.134429886830399
0.09832407601177688,1.6855583655656368
0.10024637650698418,1.2962310256931384
0.1021686770021915,1.0168314053140515
0.10409097749739882,0.7374317849349646
0.10601327799260614,0.4946747377203504
0.10793557848781343,0.35726508835358617
0.10985787898302075,0.3114618718979982
0.11178017947822805,0.24733736886017504
0.11370247997343537,0.22901608227793976
0.11562478046864266,0.18779318746791057
0.11754708096384998,0.18779318746791063
0.1194693814590573,0.1694719008856754
0.12139168195426461,0.15115061430344018
0.12331398244947192,0.1145080411389698
0.12523628294467923,0.10992771949341099
0.12715858343988654,0.0961867545567348
0.12908088393509384,0.0778654679744996
0.13100318443030115,0.06870482468338199
0.13292548492550846,0.05954418139226442
0.1348477854207158,0.041222894810029206
0.13677008591592307,0.022901608227794003
0.1386923864111304,0.022901608227794003
0.14061468690633772,0.004580321645558801
0.14253698740154502,0.0
0.14445928789675233,0.0
0.14638158839195964,0.0
0.14830388888716695,0.0
0.15022618938237425,0.0
0.15214848987758156,0.0
0.15407079037278887,0.0
0.15599309086799618,0.0
0.15791539136320348,0.0
0.15983769185841082,0.0
0.16175999235361813,0.0
0.16368229284882543,0.0
0.16560459334403274,0.0
0.16752689383924005,0.0
0.16944919433444736,0.0
0.17137149482965466,0.0
0.17329379532486197,0.0
0.1752160958200693,0.0
0.1771383963152766,0.0
0.17906069681048392,0.0
0.1809829973056912,0.0
0.18290529780089854,0.0
0.18482759829610587,0.0
0.18674989879131315,0.0
0.18867219928652043,0.0
0.19059449978172777,0.0
0.1925168002769351,0.0
0.19443910077214238,0.0
0.19636140126734966,0.0
0.198283701762557,0.0
0.20020600225776436,0.0
0.2021283027529716,0.0
0.20405060324817895,0.0
0.20597290374338625,0.0
0.2078952042385936,0.0
0.20981750473380084,0.0
0.21173980522900818,0.013740964936676401


==> data/bottleneck/distributions/0_16_normal.csv <==
score,p
0.0,0.0
0.009878845885396,0.0
0.023712672069668764,12.781343610300814
0.025690162219107145,18.178761105417472
0.027667652368545525,23.317196735992002
0.02964514251798391,27.75814711774287
0.03162263266742229,32.072549542956104
0.033600122816860666,34.37395656650093
0.03557761296629905,34.70945580011232
0.03755510311573743,33.45869111340319
0.03953259326517581,31.86948421734919
0.04151008341461419,29.497445776201925
0.04348757356405257,27.714002481741364
0.045465063713490954,25.918787284347054
0.04744255386292933,23.908734858412096
0.049420044012367714,21.22768396525438
0.05139753416180609,18.546633072096647
0.05337502431124447,16.171651655215967
0.055352514460682865,14.14394137488043
0.05733000461012124,12.063257531343096
0.05930749475955962,10.241555552347881
0.061284984908997996,8.5993750930921
0.06326247505843638,6.910107022101377
0.06523996520787476,5.444505106851599
0.06721745535731315,4.488037993485775
0.06919494550675152,3.819982501996415
0.07117243565618991,3.063637738504064
0.07314992580562829,2.4750425918174073
0.07512741595506667,1.8805614936638797
0.07710490610450504,1.4037994248476833
0.07908239625394342,1.0683001912362868
0.0810598864033818,0.7769455936263896
0.0830373765528202,0.5856521709532269
0.08501486670225858,0.4473323114818615
0.08699235685169696,0.38552982107976214
0.08896984700113533,0.2648678160089967
0.09094733715057372,0.19129342267316407
0.0929248273000121,0.12360498080419804
0.09490231744945048,0.07063141760239858
0.09687980759888887,0.02060083013403313
0.09885729774832724,0.011771902933733217
0.10083478789776561,0.002942975733433304
0.10281227804720401,0.0
0.10478976819664239,0.0
0.10676725834608078,0.0
0.10874474849551916,0.0
0.11072223864495753,0.0
0.11269972879439591,0.0
0.11467721894383429,0.0
0.11665470909327266,0.0
0.11863219924271107,0.0
0.12060968939214944,0.0
0.12258717954158782,0.0
0.1245646696910262,0.0
0.12654215984046457,0.0
0.12851964998990295,0.0
0.13049714013934133,0.0
0.1324746302887797,0.0
0.1344521204382181,0.0
0.13642961058765649,0.0
0.13840710073709486,0.0
0.14038459088653324,0.0
0.14236208103597164,0.0
0.14433957118541002,0.0
0.1463170613348484,0.0
0.14829455148428677,0.0
0.15027204163372515,0.0
0.15224953178316353,0.0
0.15422702193260193,0.0
0.1562045120820403,0.0
0.15818200223147869,0.0
0.16015949238091706,0.0
0.16213698253035544,0.0
0.16411447267979382,0.0
0.16609196282923222,0.0
0.1680694529786706,0.0
0.17004694312810897,0.0
0.17202443327754735,0.0
0.17400192342698573,0.0
0.1759794135764241,0.0
0.17795690372586248,0.0
0.17993439387530086,0.0
0.18191188402473923,0.0
0.18388937417417764,0.0
0.18586686432361602,0.0
0.18784435447305442,0.0
0.1898218446224928,0.0
0.19179933477193117,0.0
0.19377682492136955,0.0
0.19575431507080793,0.0
0.1977318052202463,0.0
0.19970929536968468,0.0
0.20168678551912306,0.0
0.20366427566856146,0.0
0.2056417658179998,0.0
0.20761925596743822,0.0
0.20959674611687656,0.0
0.21157423626631497,0.002942975733433304


==> data/bottleneck/distributions/0_1_anomaly.csv <==
score,p
0.0,0.0
0.021515604108571992,0.0
0.051864577382802944,4.403688439773805
0.05628126196563241,7.20857283758356
0.060697946548461904,10.262647391559785
0.06511463113129137,12.832296281948384
0.06953131571412083,14.500873567639044
0.07394800029695033,14.959383454985346
0.0783646848797798,14.534763428877685
0.08278136946260928,13.735361407895653
0.08719805404543875,13.119363341852155
0.09161473862826822,12.411663298339395
0.0960314232110977,11.951159889743758
0.10044810779392717,11.747820722311918
0.10486479237675665,11.36107759994157
0.10928147695958612,10.735111927651399
0.11369816154241559,9.949664555414701
0.11811484612524507,9.008722525730114
0.12253153070807454,7.776726393643102
0.126948215290904,6.516820964065445
0.13136489987373348,5.314727650718408
0.13578158445656294,4.1245954648673555
0.14019826903939245,3.034139341482908
0.14461495362222193,2.298530000479491
0.1490316382050514,1.6705708069399918
0.15344832278788087,1.241963738333674
0.15786500737071033,1.008721752161858
0.16228169195353978,0.845253009716655
0.1666983765363693,0.7236482135074216
0.17111506111919877,0.6558684910301408
0.17553174570202823,0.5581859498128854
0.1799484302848577,0.49838031233293484
0.18436511486768717,0.44056819610231346
0.18878179945051662,0.39870424986634684
0.19319848403334614,0.33889861238639585
0.19761516861617562,0.316969878643746
0.20203185319900507,0.2631448049117889
0.20644853778183458,0.23722902867047657
0.210865222364664,0.18938451868651468
0.21528190694749352,0.16147522119587027
0.21969859153032298,0.13157240245589447
0.22411527611315246,0.11761775371057223
0.22853196069598197,0.10964366871324568
0.23294864527881137,0.11363071121190886
0.23736532986164088,0.11761775371057234
0.24178201444447037,0.11761775371057262
0.24619869902729982,0.10765014746391373
0.2506153836101293,0.10366310496525025
0.2550320681929588,0.09170197746926012
0.25944875277578827,0.08372789247193295
0.2638654373586178,0.07376028622527422
0.2682821219414472,0.07176676497594263
0.2726988065242767,0.05980563747995201
0.27711549110710615,0.059805637479952024
0.28153217568993566,0.055818594981288584
0.2859488602727651,0.055818594981288584
0.29036554485559457,0.0478445099839616
0.2947822294384241,0.04186394623596644
0.29919891402125354,0.035883382487971204
0.303615598604083,0.02790929749064435
0.3080322831869125,0.023922254991980786
0.31244896776974196,0.025915776241312534
0.31686565235257147,0.02790929749064435
0.3212823369354009,0.029902818739975974
0.3256990215182304,0.031896339989307715
0.33011570610105984,0.025915776241312555
0.33453239068388935,0.023922254991980786
0.33894907526671886,0.01594816999465381
0.34336575984954826,0.009967606246658697
0.34778244443237777,0.005980563747995209
0.3521991290152072,0.005980563747995209
0.3566158135980367,0.009967606246658723
0.3610324981808662,0.009967606246658723
0.36544918276369565,0.007974084997326979
0.36986586734652516,0.007974084997326979
0.3742825519293546,0.009967606246658699
0.37869923651218407,0.005980563747995209
0.3831159210950135,0.009967606246658647
0.38753260567784303,0.009967606246658649
0.39194929026067254,0.009967606246658649
0.39636597484350194,0.007974084997326929
0.40078265942633146,0.009967606246658673
0.4051993440091609,0.013954648745322212
0.4096160285919904,0.011961127495990468
0.41403271317481993,0.011961127495990468
0.41844939775764933,0.013954648745322212
0.42286608234047884,0.009967606246658723
0.42728276692330835,0.0039870424986634895
0.43169945150613787,0.0039870424986634895
0.4361161360889672,0.0039870424986634895
0.4405328206717967,0.0019935212493317448
0.44494950525462623,0.0019935212493317448
0.44936618983745563,0.0
0.45378287442028514,0.0
0.4581995590031146,0.0
0.4626162435859441,0.0
0.4670329281687735,0.0
0.471449612751603,0.005980563747995159


==> data/bottleneck/distributions/0_1_normal.csv <==
score,p
0.0,0.0
0.020226418972015346,0.0
0.049337774515151915,3.484643152373549
0.053780242800712516,5.910793196808067
0.058222711086273124,8.542615788205984
0.06266517937183375,11.21242885006211
0.06710764765739435,13.587488261811453
0.07155011594295496,15.851196294631567
0.07599258422851557,16.595285509123364
0.08043505251407618,16.895279224120934
0.08487752079963679,16.214070788318583
0.0893199890851974,15.108417096362468
0.093762457370758,13.74600022475777
0.09820492565631861,12.489694667191515
0.10264739394187923,10.780123496572163
0.10708986222743984,9.624689188153562
0.11153233051300045,8.07887004537131
0.11597479879856105,6.198996765801368
0.12041726708412166,4.843129975310157
0.12485973536968227,3.8855081165187784
0.12930220365524286,2.8217749436889576
0.13374467194080347,2.2637080328201113
0.13818714022636408,2.077685729197162
0.1426296085119247,1.827472630662069
0.1470720767974853,1.655860505488785
0.1515145450830459,1.6584805379341787
0.1559570133686065,1.6388302945937263
0.16039948165416712,1.5353390130006772
0.16484194993972773,1.4842483803155013
0.16928441822528834,1.4554280234161712
0.17372688651084894,1.371586985163574
0.17816935479640955,1.3257364173691855
0.18261182308197016,1.2340352817804079
0.18705429136753077,1.1043436757334222
0.19149675965309138,0.9104612747742925
0.19593922793865198,0.734919100932918
0.2003816962242126,0.571167073095815
0.2048241645097732,0.4585056779438882
0.2092666327953338,0.36680454235511056
0.21370910108089441,0.32226399078341855
0.21815156936645502,0.26855332565284884
0.22259403765201563,0.21877270919036956
0.22703650593757624,0.18209225495485845
0.23147897422313685,0.16113199539170928
0.23592144250869745,0.14279176827395376
0.24036391079425806,0.13100162226968232
0.24480637907981867,0.1349316709377728
0.24924884736537928,0.13100162226968237
0.2536913156509399,0.11266139515192683
0.2581337839365005,0.10218126537035224
0.2625762522220611,0.1048012978157459
0.2670187205076217,0.09694120047956496
0.2714611887931823,0.08122100580720307
0.2759036570787429,0.07205089224832528
0.28034612536430353,0.05895073002135707
0.28478859364986414,0.04323053534899518
0.28923106193542475,0.0275103406766333
0.29367353022098536,0.02358029200854283
0.29811599850654596,0.017030210895058708
0.3025584667921066,0.013100162226968238
0.3070009350776672,0.01048012978157459
0.3114434033632278,0.007860097336180942
0.3158858716487884,0.005240064890787295
0.320328339934349,0.005240064890787295
0.3247708082199096,0.005240064890787295
0.3292132765054702,0.005240064890787295
0.33365574479103083,0.005240064890787295
0.33809821307659144,0.003930048668090471
0.34254068136215204,0.003930048668090471
0.34698314964771265,0.005240064890787295
0.35142561793327326,0.005240064890787295
0.35586808621883387,0.005240064890787295
0.3603105545043945,0.005240064890787295
0.3647530227899551,0.003930048668090471
0.3691954910755157,0.0013100162226968237
0.3736379593610763,0.0
0.3780804276466369,0.0
0.3825228959321975,0.0
0.3869653642177581,0.0
0.39140783250331873,0.0
0.39585030078887934,0.0
0.4002927690744399,0.0
0.4047352373600005,0.0
0.4091777056455611,0.0
0.4136201739311217,0.0
0.4180626422166823,0.0
0.42250511050224293,0.0
0.42694757878780354,0.0
0.43139004707336415,0.0
0.43583251535892475,0.0
0.44027498364448536,0.0
0.44471745193004597,0.0
0.4491599202156066,0.0
0.4536023885011672,0.0
0.4580448567867278,0.0
0.4624873250722884,0.0
0.466929793357849,0.0
0.4713722616434096,0.0013100162226968237


==> data/bottleneck/distributions/0_256_anomaly.csv <==
score,p
0.0,0.0
0.0001726310874801,0.0
0.002003749747527738,0.0318534357921137
0.002832993533811507,0.0
0.0036622373200952754,0.0
0.004491481106379045,0.0
0.005320724892662814,0.0
0.006149968678946583,0.0
0.006979212465230351,0.0
0.00780845625151412,0.0
0.00863770003779789,0.0
0.009466943824081659,0.0
0.010296187610365428,0.0
0.011125431396649196,0.0
0.011954675182932967,0.0
0.012783918969216735,0.0
0.013613162755500504,0.0
0.014442406541784275,0.0
0.015271650328068043,0.0
0.01610089411435181,0.0
0.016930137900635578,0.0
0.017759381686919352,0.010617811930704543
0.01858862547320312,0.031853435792113714
0.019417869259486888,0.37162341757465905
0.02024711304577066,1.0723990050011618
0.021076356832054426,1.9218239594575288
0.021905600618338194,2.7181598542603695
0.022734844404621965,3.5994382445088506
0.023564088190905733,4.236506960351123
0.024393331977189504,5.096549726738194
0.02522257576347327,6.10524186015513
0.026051819549757042,7.984594571889834
0.02688106333604081,10.34174882050625
0.027710307122324578,13.771302074123819
0.028539550908608345,17.752981548138038
0.02936879469489212,22.80706002715342
0.030198038481175887,28.551296281664616
0.031027282267459655,34.476035338997775
0.03185652605374342,41.28205278657943
0.03268576984002719,48.27919084891365
0.03351501362631096,53.88539554832566
0.034344257412594725,58.54661498590499
0.03517350119887849,61.85937230828481
0.03600274498516226,63.15474536383077
0.036831988771446035,63.17598098769217
0.03766123255772981,62.751268510464
0.03849047634401358,61.370952959472405
0.039319720130297345,59.74642773407461
0.04014896391658111,57.09197475139846
0.04097820770286488,53.95972023184063
0.04180745148914865,50.1691613725791
0.042636695275432415,46.229953146287684
0.04346593906171619,41.834179006975994
0.04429518284799996,37.10925269781245
0.045124426634283725,31.56675486998471
0.04595367042056749,26.236613280771003
0.04678291420685126,20.927707315418708
0.047612157993135035,16.372665997146438
0.0484414017794188,12.974966179320969
0.04927064556570257,10.256806325060621
0.05009988935198634,8.642898911593523
0.05092913313827011,7.220112112879109
0.05175837692455387,6.317598098769219
0.05258762071083765,5.425701896590034
0.05341686449712142,4.894811300054809
0.05424610828340518,4.289596020004647
0.05507535206968896,3.7056163638158948
0.055904595855972725,3.100401083765734
0.05673383964225649,2.781866725844596
0.05756308342854026,2.6225995468840284
0.05839232721482403,2.1978870696558452
0.059221571001107795,2.0173842668338677
0.06005081478739157,1.8581170878732967
0.06088005857367533,1.7307033447048419
0.061709302359959105,1.4546402345065261
0.06253854614624288,1.3909333629222989
0.06336778993252665,1.337844303268776
0.06419703371881041,1.2316661839617322
0.06502627750509418,0.9343674499020036
0.06585552129137795,0.796335894802844
0.06668476507766172,0.6158330919808661
0.06751400886394548,0.43533028915888733
0.06834325265022925,0.29729873405972773
0.06917249643651302,0.24420967440620478
0.07000174022279679,0.19112061475268186
0.07083098400908057,0.10617811930704515
0.07166022779536434,0.06370687158422753
0.0724894715816481,0.06370687158422753
0.07331871536793187,0.03185343579211376
0.07414795915421564,0.021235623861409172
0.07497720294049941,0.021235623861409172
0.07580644672678317,0.021235623861409172
0.07663569051306694,0.010617811930704586
0.07746493429935071,0.0
0.07829417808563448,0.0
0.07912342187191826,0.0
0.07995266565820203,0.0
0.0807819094444858,0.010617811930704586


==> data/bottleneck/distributions/0_256_normal.csv <==
score,p
0.0,0.0
0.0001726310874801,0.0
0.002255922247422832,0.006091827224294875
0.003211252283654148,0.0
0.004166582319885464,0.0
0.0051219123561167795,0.0
0.006077242392348097,0.0
0.0070325724285794115,0.0
0.007987902464810726,0.0
0.008943232501042044,0.0
0.00989856253727336,0.0
0.010853892573504675,0.0
0.011809222609735992,0.0
0.01276455264596731,0.0
0.013719882682198625,0.08528558114012814
0.014675212718429942,0.8345803297283997
0.015630542754661258,2.8387914865214112
0.01658587279089257,6.926407554023283
0.01754120282712389,12.987775642196675
0.018496532863355203,21.51633375620949
0.01945186289958652,31.29371645120279
0.020407192935817837,40.723864994411244
0.021362522972049155,48.19853699862103
0.02231785300828047,52.7917747257394
0.023273183044511783,53.63244688269209
0.024228513080743103,50.64135971556327
0.025183843116974414,47.4370585955842
0.026139173153205734,42.93519827683029
0.027094503189437052,39.64561157571105
0.028049833225668362,37.34899271215188
0.029005163261899686,36.90428932477842
0.029960493298130997,35.6615565710222
0.030915823334362314,35.73465849771377
0.031871153370593625,36.02097437725563
0.03282648340682494,36.27073929345169
0.033781813443056266,36.68498354470372
0.03473714347928757,36.575330654666466
0.03569247351551889,35.60063829877928
0.0366478035517502,32.81058143005218
0.03760313358798152,29.764667817904797
0.038558463624212835,25.853714739907474
0.03951379366044415,22.277812159246356
0.04046912369667547,19.049143730370062
0.041424453732906784,16.770800348483807
0.042379783769138105,14.888425736176668
0.04333511380536941,13.408111720673011
0.04429044384160073,11.787685679010593
0.04524577387783205,10.447483689665706
0.04620110391406337,9.259577380928203
0.04715643395029469,7.78535519264886
0.048111763986525995,6.548714266116988
0.049067094022757315,5.586205564678396
0.050022424058988636,4.715074271604238
0.05097775409521994,3.8378511513057703
0.05193308413145127,3.4906169995209617
0.05288841416768257,3.1433828477361594
0.0538437442039139,2.9240770676615435
0.054799074240145206,2.6316693608953856
0.055754404276376526,2.3879962719235936
0.056709734312607854,2.0651294290359647
0.057665064348839154,1.778813549494103
0.058620394385070475,1.4133039160364098
0.05957572442130179,1.1939981359617966
0.06053105445753311,1.0904370731487836
0.06148638449376442,0.9320495653171165
0.06244171452999574,0.889406774747051
0.06339704456622705,0.8711312930741663
0.06435237460245836,0.8163048480555124
0.06530770463868969,0.8041211936069225
0.066263034674921,0.7980293663826277
0.06721836471115232,0.7553865758125664
0.06817369474738363,0.743202921363975
0.06912902478361495,0.6640091674481414
0.07008435481984628,0.5848154135323079
0.07103968485607759,0.4751625234949999
0.0719950148923089,0.38378511513057656
0.07295034492854022,0.3228668428876292
0.07390567496477153,0.27413222509327
0.07486100500100286,0.2436730889717949
0.07581633503723417,0.20712212562602555
0.07677166507346547,0.182754816728846
0.0777269951096968,0.15229568060737153
0.07868232514592811,0.13402019893448686
0.07963765518215944,0.09137740836442335
0.08059298521839074,0.06701009946724379
0.08154831525462206,0.03045913612147445
0.08250364529085337,0.018275481672884668
0.0834589753270847,0.01218365444858978
0.084414305363316,0.00609182722429489
0.08536963539954733,0.01218365444858978
0.08632496543577864,0.00609182722429489
0.08728029547200995,0.00609182722429489
0.08823562550824128,0.00609182722429489
0.08919095554447258,0.00609182722429489
0.09014628558070391,0.0
0.09110161561693522,0.0
0.09205694565316654,0.0
0.09301227568939785,0.006091827224294801


==> data/bottleneck/distributions/0_2_anomaly.csv <==
score,p
0.0,0.0
0.02149795740842815,0.0
0.052451895177364274,6.199468873161069
0.05717988535761824,9.60554534327569
0.061907875537872234,13.469738167489936
0.06663586571812621,16.57785278127961
0.07136385589838021,18.43452759850448
0.07609184607863419,19.279994365826536
0.08081983625888818,18.358174872821216
0.08554782643914216,16.35251912743387
0.09027581661939614,13.87571119673269
0.09500380679965012,11.518088008561486
0.0997317969799041,9.849501613141744
0.1044597871601581,8.836431301636908
0.10918777734041207,8.011449411937193
0.11391576752066605,7.285167387145117
0.11864375770092002,6.307480046078866
0.123371747881174,5.255302240931369
0.12809973806142802,4.214298005396064
0.13282772824168199,3.1639824618506003
0.13755571842193598,2.2384384456412136
0.14228370860218992,1.6387902097872455
0.14701169878244394,1.1620512396673206
0.15173968896269793,0.7765630880469103
0.15646767914295193,0.6182708518742791
0.1611956693232059,0.5083974173544517
0.16592365950345986,0.43018243006915186
0.17065164968371385,0.381763628416347
0.17537963986396785,0.324033518753387
0.18010763004422184,0.24954305467214874
0.1848356202244758,0.18436389860106525
0.18956361040472977,0.13408283534622914
0.19429160058498376,0.09311308010154809
0.19901959076523776,0.07635272568326938
0.20374758094549175,0.07076594087717651
0.20847557112574572,0.06145463286702173
0.21320356130599966,0.05400558645889786
0.21793155148625365,0.046556540050774045
0.22265954166650767,0.03910749364265013
0.22738753184676166,0.03165844723452632
0.23211552202701563,0.027933924030464408
0.23684351220726957,0.020484877622340542
0.24157150238752362,0.02048487762234054
0.24629949256777758,0.013035831214216715
0.25102748274803155,0.00931130801015478
0.25575547292828554,0.007449046408123802
0.2604834631085395,0.007449046408123802
0.2652114532887935,0.00372452320406189
0.2699394434690475,0.00372452320406189
0.27466743364930146,0.005586784806092869
0.27939542382955546,0.0037245232040619344
0.2841234140098094,0.005586784806092913
0.2888514041900634,0.0037245232040619566
0.29357939437031744,0.0037245232040619566
0.2983073845505714,0.0018622616020309783
0.30303537473082537,0.0018622616020309783
0.3077633649110794,0.0
0.3124913550913333,0.0
0.31721934527158735,0.0
0.3219473354518413,0.0
0.3266753256320953,0.0
0.33140331581234933,0.0
0.3361313059926032,0.0
0.3408592961728572,0.0
0.3455872863531112,0.0
0.3503152765333652,0.0
0.35504326671361924,0.0
0.3597712568938731,0.0
0.3644992470741271,0.0
0.3692272372543811,0.0
0.3739552274346351,0.0
0.37868321761488916,0.0
0.38341120779514304,0.0
0.38813919797539703,0.0
0.392867188155651,0.0
0.3975951783359051,0.0
0.40232316851615907,0.0
0.40705115869641306,0.0
0.411779148876667,0.0
0.416507139056921,0.0
0.421235129237175,0.0
0.425963119417429,0.0
0.430691109597683,0.0
0.4354190997779369,0.0
0.4401470899581909,0.0
0.4448750801384449,0.0
0.4496030703186989,0.0
0.4543310604989529,0.0
0.4590590506792068,0.0
0.4637870408594608,0.0
0.4685150310397148,0.0
0.4732430212199688,0.0
0.4779710114002228,0.0
0.48269900158047674,0.0
0.48742699176073073,0.0
0.4921549819409847,0.0
0.4968829721212387,0.0
0.5016109623014927,0.005586784806092804


==> data/bottleneck/distributions/0_2_normal.csv <==
score,p
0.0,0.0
0.018888071179389947,0.0
0.047336518168449394,9.765276790055177
0.05211670607328415,14.60834761299989
0.05689689397811889,18.924256629424967
0.061677081882953635,21.864431601122163
0.06645726978778838,22.65213065151061
0.07123745769262313,21.714683559085422
0.07601764559745787,18.735549747183526
0.08079783350229264,14.98089152245717
0.08557802140712738,11.52816430931711
0.09035820931196212,8.327452093751083
0.09513839721679686,5.649031829679092
0.09991858512163161,4.108940177837702
0.10469877302646635,3.23480120074512
0.10947896093130112,2.6065899024446004
0.11425914883613586,2.129344109937227
0.1190393367409706,1.8249781708381385
0.12381952464580534,1.6959270126601247
0.1285997125506401,1.6277490423019305
0.13337990045547485,1.5595710719437326
0.1381600883603096,1.5340043330594093
0.14294027626514433,1.5388741880849945
0.1477204641699791,1.4268675224965313
0.15250065207481384,1.2600749878702289
0.1572808399796486,1.1151968008590623
0.16206102788448334,0.9910154977066343
0.16684121578931807,0.823005499323938
0.17162140369415282,0.7219560075430392
0.17640159159898755,0.6562129646976361
0.18118177950382233,0.5612507916987204
0.1859619674086571,0.4504615898666521
0.19074215531349184,0.35062956184215044
0.19552234321832657,0.2641896351380092
0.2003025311231613,0.18261956345945343
0.20508271902799607,0.14853057828035562
0.20986290693283077,0.12052891188323944
0.21464309483766555,0.10226695553729395
0.2194232827425003,0.08035260792215956
0.22420347064733503,0.06939543411459237
0.2289836585521698,0.04991601401225057
0.23376384645700451,0.03530644893549432
0.2385440343618393,0.037741376448287116
0.243324222266674,0.04991601401225067
0.24810441017150878,0.04748108649945796
0.25288459807634356,0.051133477768647004
0.2576647859811783,0.04748108649945794
0.262444973886013,0.031654057666305226
0.26722516179084776,0.014609565076756259
0.2720053496956825,0.008522246294774483
0.2767855376005172,0.0012174637563963548
0.28156572550535197,0.0
0.2863459134101868,0.0
0.2911261013150215,0.0
0.29590628921985623,0.0
0.300686477124691,0.0
0.30546666502952574,0.0
0.31024685293436055,0.0
0.31502704083919525,0.0
0.31980722874403,0.0
0.32458741664886476,0.0
0.32936760455369946,0.0
0.3341477924585342,0.0
0.33892798036336896,0.0
0.3437081682682037,0.0
0.34848835617303847,0.0
0.3532685440778732,0.0
0.3580487319827079,0.0
0.3628289198875427,0.0
0.36760910779237743,0.0
0.37238929569721224,0.0
0.377169483602047,0.0
0.3819496715068817,0.0
0.38672985941171645,0.0
0.3915100473165512,0.0
0.3962902352213859,0.0
0.40107042312622065,0.0
0.4058506110310554,0.0
0.41063079893589016,0.0
0.4154109868407249,0.0
0.42019117474555967,0.0
0.42497136265039437,0.0
0.42975155055522923,0.0
0.4345317384600639,0.0
0.4393119263648987,0.0
0.44409211426973344,0.0
0.4488723021745682,0.0
0.45365249007940295,0.0
0.45843267798423765,0.0
0.4632128658890724,0.0
0.46799305379390715,0.0
0.47277324169874185,0.0
0.4775534296035766,0.0
0.48233361750841136,0.0
0.48711380541324606,0.0
0.4918939933180808,0.0
0.49667418122291557,0.0
0.5014543691277502,0.0012174637563963408


==> data/bottleneck/distributions/0_32_anomaly.csv <==
score,p
0.0,0.0
4.36594636994414e-05,0.0
0.001900554098829161,0.029134956257840232
0.0028071716845443,0.0
0.0037137892702594393,0.0
0.004620406855974578,0.0
0.005527024441689718,0.0
0.006433642027404857,0.0
0.007340259613119996,0.0
0.008246877198835136,0.0
0.009153494784550274,0.0
0.010060112370265415,0.0
0.010966729955980551,0.0
0.011873347541695691,0.0
0.012779965127410831,0.0
0.013686582713125969,0.0
0.014593200298841109,0.0
0.015499817884556247,0.0
0.016406435470271385,0.0
0.017313053055986526,0.0
0.018219670641701664,0.0
0.019126288227416806,0.0
0.020032905813131944,0.009711652085946756
0.020939523398847085,0.029134956257840273
0.021846140984562223,0.10682817294541432
0.02275275857027736,0.22336799797677492
0.0236593761559925,0.5244292126411244
0.024565993741707638,0.903183643993048
0.02547261132742278,1.349919639946597
0.02637922891313792,1.6801158108687866
0.027285846498853055,2.0103119817909767
0.028192464084568197,2.2239683276818036
0.029099081670283335,2.4764712819164187
0.030005699255998476,3.195133536276476
0.030912316841713618,4.069182224011689
0.03181893442742875,5.234580474325293
0.032725552013143894,6.943831241451916
0.033632169598859035,8.740486877352074
0.03453878718457417,10.702240598713312
0.035445404770289304,13.372944922348648
0.036352022356004446,16.509808546109475
0.03725863994171959,19.462150780237277
0.03816525752743473,23.81297091474139
0.03907187511314986,28.48427556808182
0.039978492698865005,32.679709269210804
0.040885110284580146,36.93341288285543
0.04179172787029528,40.89576693392176
0.04269834545601042,43.30425665123655
0.043604963041725564,44.81927437664425
0.044511580627440706,45.65447645603566
0.04541819821315585,45.16889385173833
0.046324815798870975,44.42109664112043
0.047231433384586116,44.1880169910577
0.04813805097030125,43.69272273467435
0.04904466855601639,43.26541004289275
0.049951286141731534,43.37223821583817
0.050857903727446675,42.925502219884564
0.05176452131316182,41.750392317485066
0.052671138898876944,39.67209877109247
0.053577756484592086,37.7783266143328
0.05448437407030723,34.58319307805636
0.05539099165602237,31.630850843928563
0.056297609241737503,28.124944440901736
0.057204226827452645,25.405681856836686
0.058110844413167786,21.958045366325603
0.05901746199888293,19.199936173916694
0.05992407958459807,16.587501762797046
0.0608306971703132,14.392668391373087
0.06173731475602835,12.052160238659896
0.06264393234174348,10.090406517298657
0.06355054992745862,8.73077522526614
0.06445716751317376,7.303162368631952
0.0653637850988889,6.011512641201039
0.06627040268460405,4.846114390887433
0.06717702027031919,4.185722049043056
0.06808363785603432,3.3408083175656715
0.06899025544174946,2.874649017440236
0.06989687302746458,2.4764712819164205
0.07080349061317973,2.35993145688506
0.07171010819889487,2.3405081527131664
0.07261672578461001,2.2919498922834327
0.07352334337032515,2.233679979767745
0.07442996095604029,2.1851217193380172
0.07533657854175543,2.1268518068223363
0.07624319612747057,1.7286740712985211
0.0771498137131857,1.5927109420952672
0.07805643129890084,1.3110730316028125
0.07896304888461599,1.1265516419698194
0.07986966647033113,0.9711652085946749
0.08077628405604627,1.0294351211103552
0.08168290164176141,0.9905885127665683
0.08258951922747654,0.9614535565087282
0.08349613681319168,0.932318600250888
0.08440275439890682,0.757508862703844
0.08530937198462196,0.5535641688989634
0.0862159895703371,0.33019617092218884
0.08712260715605225,0.24279130214866837
0.08802922474176739,0.1359631292032545


==> data/bottleneck/distributions/0_32_normal.csv <==
score,p
0.0,0.0
4.36594636994414e-05,0.0
0.002256722994789015,0.005365257316864762
0.003341425028484081,0.0
0.0044261270621791474,0.0
0.005510829095874213,0.0
0.006595531129569279,0.0
0.007680233163264346,0.0
0.008764935196959412,0.0
0.009849637230654478,0.0
0.010934339264349545,0.0
0.012019041298044611,0.0
0.013103743331739678,0.0
0.014188445365434742,0.0
0.015273147399129808,0.0
0.016357849432824874,0.06438308780237727
0.01744255146651994,0.33264595364561506
0.01852725350021501,0.8477106560646333
0.019611955533910073,2.3982700206385474
0.02069665756760514,5.62815492539113
0.021781359601300204,10.456886510569426
0.02286606163499527,16.423052646923033
0.02395076366869034,23.816377229562665
0.025035465702385407,30.732193911001367
0.026120167736080474,36.73591684857303
0.027204869769775535,40.95837435694557
0.028289571803470602,42.62160412517365
0.02937427383716567,41.80608501301025
0.030458975870860737,39.84240083503772
0.0315436779045558,37.020275486366856
0.032628379938250865,33.57578028893969
0.03371308197194593,31.247258613420378
0.034797784005641,29.546472043974244
0.03588248603933607,28.382211206214595
0.036967188073031135,26.965783274562295
0.038051890106726195,26.262934566053012
0.03913659214042126,25.876636039238754
0.04022129417411633,25.973210670942315
0.0413059962078114,25.8390792380207
0.042390698241506465,26.423892285558956
0.04347540027520153,27.293063970891048
0.04456010230889659,27.49694374893191
0.04564480434259166,26.5633889757974
0.04672950637628673,25.01819486854038
0.047814208409981795,22.57163753205005
0.04889891044367686,19.534901890704596
0.04998361247737193,17.15809289933351
0.05106831451106699,15.044181516488797
0.05215301654476205,13.606292555569036
0.053237718578457126,12.447396975126248
0.054322420612152186,11.61578209101221
0.055407122645847254,10.172527872775591
0.05649182467954232,9.045823836233991
0.05757652671323739,7.860101969206866
0.058661228746932456,7.049948114360295
0.059745930780627524,5.907148305868097
0.06083063281432259,5.204299597358826
0.06191533484801766,4.598025520553109
0.06300003688171271,4.190265964471388
0.0640847389154078,3.659105490101769
0.06516944094910286,3.471321484011508
0.06625414298279791,3.229884904752583
0.06733884501649298,3.0421008986623166
0.06842354705018805,2.9455262669587507
0.06950824908388312,2.7738380328190786
0.07059295111757818,2.537766710877029
0.07167765315127325,2.1890249852808203
0.07276235518496832,1.8939358328532616
0.07384705721866339,1.5934814231088352
0.07493175925235845,1.3788711304342451
0.07601646128605352,1.1696260950765196
0.07710116331974858,1.0837819780066835
0.07818586535344364,1.0462251767886275
0.07927056738713871,0.9603810597187913
0.08035526942083378,0.87990219996582
0.08143997145452885,0.8101538548465781
0.08252467348822391,0.7296749950936068
0.08360937552191898,0.6384656207069072
0.08469407755561405,0.5794477902213948
0.0857787795893091,0.4828731585178293
0.08686348162300418,0.4131248133985874
0.08794818365669924,0.38093326949739886
0.08903288569039432,0.3111849243781558
0.09011758772408937,0.2575323512095083
0.09120228975778442,0.219975549991455
0.0922869917914795,0.1770534914565369
0.09337169382517459,0.11803566097102461
0.09445639585886964,0.10730514633729508
0.0955410978925647,0.09120937438670104
0.09662579992625978,0.06974834511924202
0.09771050195995484,0.06974834511924202
0.09879520399364991,0.05901783048551251
0.09987990602734496,0.05901783048551251
0.10096460806104005,0.053652573168647556
0.1020493100947351,0.04292205853491804
0.10313401212843017,0.04292205853491804
0.10421871416212522,0.048287315851782794
0.10530341619582032,0.037556801218053285


==> data/bottleneck/distributions/0_4_anomaly.csv <==
score,p
0.0,0.0
0.015537112019956101,0.0
0.037926632724702335,2.4875931408543943
0.0413528370670974,4.785019037469914
0.044779041409492466,8.488140644878168
0.04820524575188754,13.070143299984963
0.051631450094282605,18.24320630880718
0.05505765443667767,22.868896033536412
0.05848385877907274,26.127437461845698
0.061910063121467795,27.304418514026786
0.06533626746386287,26.841849541553863
0.06876247180625793,24.446770195194052
0.072188676148653,21.46577015036854
0.07561488049104807,18.127564065688933
0.07904108483344315,14.994944190997298
0.0824672891758382,12.479082946269571
0.08589349351823325,10.425790674014745
0.08931969786062834,8.53953719737516
0.0927459022030234,6.997640622465406
0.09617210654541847,5.625352670795735
0.09959831088781354,4.232506098127258
0.10302451523020859,3.1865862548134802
0.10645071957260366,2.3770905529858615
0.10987692391499873,1.7269241638989183
0.11330312825739379,1.2515060533017448
0.11672933259978886,0.9816741526925394
0.12015553694218392,0.724691390207582
0.123581741284579,0.5268146630941635
0.12700794562697407,0.43944052384927845
0.13043414996936914,0.3469267293546932
0.1338603543117642,0.22357500336191358
0.13728655865415926,0.1567594851158246
0.14071276299655433,0.10022327736913392
0.1441389673389494,0.04111724199759321
0.14756517168134448,0.007709482874548727
0.15099137602373955,0.005139655249699152
0.1544175803661346,0.002569827624849576
0.15784378470852967,0.0
0.16126998905092474,0.0
0.16469619339331978,0.0
0.16812239773571486,0.0
0.17154860207810993,0.0
0.17497480642050497,0.0
0.17840101076290008,0.0
0.18182721510529512,0.0
0.1852534194476902,0.0
0.18867962379008527,0.0
0.1921058281324803,0.0
0.1955320324748754,0.0
0.19895823681727046,0.0
0.20238444115966553,0.0
0.2058106455020606,0.0
0.20923684984445567,0.0
0.21266305418685075,0.0
0.21608925852924576,0.0
0.21951546287164084,0.0
0.22294166721403594,0.0
0.226367871556431,0.0
0.22979407589882608,0.0
0.2332202802412211,0.0
0.23664648458361617,0.0
0.24007268892601127,0.0
0.24349889326840635,0.0
0.24692509761080142,0.0
0.25035130195319655,0.0
0.25377750629559154,0.0
0.2572037106379866,0.0
0.2606299149803816,0.0
0.26405611932277673,0.0
0.26748232366517183,0.0
0.2709085280075669,0.0
0.274334732349962,0.0
0.277760936692357,0.0
0.28118714103475206,0.0
0.2846133453771472,0.0
0.2880395497195422,0.0
0.29146575406193725,0.0
0.2948919584043323,0.0
0.2983181627467274,0.0
0.30174436708912256,0.0
0.30517057143151755,0.0
0.3085967757739126,0.0
0.31202298011630764,0.0
0.31544918445870274,0.0
0.3188753888010979,0.0
0.3223015931434929,0.0
0.3257277974858879,0.0
0.32915400182828297,0.0
0.33258020617067807,0.0
0.33600641051307323,0.0
0.3394326148554682,0.0
0.3428588191978633,0.0
0.3462850235402583,0.0
0.3497112278826534,0.0
0.35313743222504856,0.0
0.35656363656744355,0.0
0.35998984090983865,0.0
0.36341604525223364,0.007709482874548789


==> data/bottleneck/distributions/0_4_normal.csv <==
score,p
0.0,0.0
0.011928844265639747,0.0
0.030854427926242288,11.89769449745413
0.03435279762372369,15.748807858976269
0.037851167321205074,19.591603481056676
0.04134953701868647,22.279896868624615
0.04484790671616786,23.164904345224947
0.04834627641364926,24.073201492262136
0.05184464611113067,24.023295055611747
0.05534301580861205,22.719073511148093
0.058841385506093434,20.335209387147565
0.062339755203574834,17.756710160210496
0.06583812490105623,14.86879102604098
0.06933649459853762,12.235394718788477
0.07283486429601901,9.779998035589049
0.07633323399350041,7.757123803359709
0.07983160369098181,5.950510796615413
0.0833299733884632,4.5098783253073496
0.08682834308594459,3.2938248189260597
0.090326712783426,2.4836769973013175
0.09382508248090737,1.944687481477052
0.09732345217838878,1.558744371380668
0.10082182187587016,1.1661470697308922
0.10432019157335155,0.9182784343672667
0.10781856127083296,0.786858151187892
0.11131693096831434,0.6504472243434806
0.11481530066579573,0.5389895158242644
0.11831367036327714,0.4774382439554448
0.12181204006075852,0.3925973016497726
0.12531040975823993,0.33104602978095293
0.12880877945572133,0.2927844283489831
0.1323071491532027,0.23622380014520256
0.1358055188506841,0.17467252827638188
0.1393038885481655,0.10979416063086882
0.14280225824564688,0.051569984538741245
0.1463006279431283,0.013308383106771992
0.1497989976406097,0.003327095776692978
0.15329736733809107,0.0
0.15679573703557248,0.0
0.1602941067330539,0.0
0.16379247643053527,0.0
0.16729084612801665,0.0
0.17078921582549803,0.0
0.17428758552297943,0.0
0.17778595522046084,0.0
0.18128432491794222,0.0
0.18478269461542363,0.0
0.188281064312905,0.0
0.19177943401038644,0.0
0.1952778037078678,0.0
0.1987761734053492,0.0
0.2022745431028306,0.0
0.20577291280031199,0.0
0.20927128249779336,0.0
0.21276965219527474,0.0
0.21626802189275618,0.0
0.21976639159023756,0.0
0.22326476128771894,0.0
0.22676313098520035,0.0
0.23026150068268172,0.0
0.2337598703801631,0.0
0.23725824007764448,0.0
0.24075660977512592,0.0
0.2442549794726073,0.0
0.24775334917008873,0.0
0.2512517188675701,0.0
0.2547500885650515,0.0
0.2582484582625329,0.0
0.26174682796001425,0.0
0.2652451976574957,0.0
0.26874356735497706,0.0
0.27224193705245847,0.0
0.2757403067499399,0.0
0.27923867644742123,0.0
0.28273704614490264,0.0
0.286235415842384,0.0
0.28973378553986545,0.0
0.29323215523734686,0.0
0.29673052493482827,0.0
0.3002288946323096,0.0
0.303727264329791,0.0
0.30722563402727243,0.0
0.3107240037247538,0.0
0.3142223734222352,0.0
0.3177207431197166,0.0
0.321219112817198,0.0
0.32471748251467936,0.0
0.32821585221216076,0.0
0.33171422190964217,0.0
0.3352125916071235,0.0
0.33871096130460493,0.0
0.34220933100208634,0.0
0.34570770069956774,0.0
0.3492060703970491,0.0
0.35270444009453056,0.0
0.3562028097920119,0.0
0.3597011794894934,0.0
0.3631995491869747,0.001663547888346489


==> data/bottleneck/distributions/0_64_anomaly.csv <==
score,p
0.0,0.0
0.0034755449742078495,0.0
0.008497668132185878,0.03415832963323946
0.00927095722407097,0.0
0.01004424631595606,0.0
0.01081753540784115,0.0
0.011590824499726239,0.0
0.012364113591611329,0.0
0.013137402683496422,0.0
0.013910691775381512,0.0
0.014683980867266602,0.0
0.01545726995915169,0.0
0.016230559051036784,0.0
0.017003848142921874,0.0
0.01777713723480696,0.0
0.01855042632669205,0.0
0.01932371541857714,0.0
0.020097004510462233,0.0
0.020870293602347323,0.0
0.021643582694232413,0.045544439510985954
0.022416871786117502,0.12524720865521138
0.023190160878002592,0.29603885682140874
0.023963449969887685,0.7287110321757753
0.02473673906177277,1.3891054050850715
0.02551002815365786,2.2772219755492933
0.026283317245542948,3.085635776869294
0.02705660633742804,4.133157885621971
0.027829895429313134,5.100977225230422
0.028603184521198227,6.102954894472114
0.029376473613083313,7.583149178579172
0.030149762704968403,9.769282275106484
0.03092305179685349,12.83214583222031
0.03169634088873858,15.895009389334096
0.03246962998062367,19.732128418134685
0.03324291907250876,23.26182248023606
0.03401620816439385,26.484091575638303
0.034789497256278945,29.763291220429306
0.03556278634816403,33.15635196399775
0.03633607544004912,36.5949571470772
0.03710936453193421,40.23851230795606
0.037882653623819304,45.32810342330872
0.03865594271570439,49.449875199052954
0.039429231807589483,54.049863589662515
0.04020252089947458,57.03302437763212
0.04097580999135966,59.33301857293689
0.041749099083244756,59.20777136428179
0.04252238817512984,58.66123809014986
0.04329567726701494,56.270155015823185
0.04406896635890002,54.19788301807323
0.044842255450785115,51.533533306680646
0.0456155445426702,48.55037251871098
0.046388833634555295,44.95236179734311
0.04716212272644039,41.78702325132957
0.047935411818325474,37.938518112651266
0.04870870091021057,34.13555741348393
0.049481990002095654,30.74249666991549
0.050255279093980754,27.747949772068218
0.05102856818586583,24.400433468010704
0.051801857277750926,21.713311536862577
0.052575146369636006,18.70737852913747
0.053348435461521106,16.122731586889046
0.05412172455340619,13.549470754518314
0.05489501364529128,11.864326492611838
0.05566830273717638,10.065321131927885
0.056441591829061465,8.733146276231551
0.05721488092094655,7.548990848945911
0.057988170012831644,6.740577047625914
0.05876145910471674,5.92077713642818
0.05953474819660183,5.43117441168507
0.06030803728848692,4.941571686941984
0.061081326380372,4.543057841220849
0.06185461547225709,3.9054356880670476
0.06262790456414218,3.370288523812956
0.06340119365602727,2.8806857990698593
0.06417448274791236,2.7668247002923927
0.06494777183979746,2.4138552940822535
0.06572106093168255,2.322766415060282
0.06649435002356764,2.368310854571267
0.06726763911545272,2.2886080854270423
0.06804092820733781,2.243063645916056
0.06881421729922291,2.243063645916056
0.069587506391108,2.186133096527324
0.0703607954829931,1.8445498001949308
0.07113408457487817,1.6395998223954948
0.07190737366676327,1.502966503862535
0.07268066275864835,1.400491514962817
0.07345395185053345,1.298016526063099
0.07422724094241855,1.2752443063076062
0.07500053003430364,1.1955415371633844
0.07577381912618872,1.013363779119436
0.07654710821807381,0.8425721309532396
0.0773203973099589,0.64900826303155
0.07809368640184398,0.5123749444985937
0.07886697549372908,0.3529694062101406
0.07964026458561417,0.25049441731042266
0.08041355367749926,0.1707916481661976
0.08118684276938434,0.09108887902197253
0.08196013186126944,0.0569305493887326


==> data/bottleneck/distributions/0_64_normal.csv <==
score,p
0.0,0.0
0.0034755449742078495,0.0
0.008513436093926375,0.0074499566432485965
0.00929460916668171,0.0
0.010075782239437048,0.0
0.010856955312192385,0.0
0.011638128384947722,0.0
0.01241930145770306,0.0
0.013200474530458394,0.0
0.013981647603213732,0.022349869929745813
0.014762820675969072,0.2085987860109609
0.015543993748724404,1.4378416321469751
0.016325166821479747,3.4642298391105952
0.01710633989423508,5.982315184528623
0.01788751296699042,9.379495413849972
0.018668686039745756,13.29072265155549
0.019449859112501095,17.291349368979997
0.02023103218525643,21.113177126966526
0.021012205258011767,25.48630167655343
0.021793378330767103,29.457128567404947
0.02257455140352244,33.31620610860773
0.02335572447627778,36.206789286188155
0.02413689754903312,39.112272377055106
0.02491807062178845,40.05096691410446
0.025699243694543794,40.252115743472146
0.026480416767299127,38.94092337426038
0.027261589840054463,37.190183563096994
0.0280427629128098,35.18614522606312
0.028823935985565135,33.83025311699185
0.029605109058320478,32.5712104442829
0.030386282131075814,31.759165170168774
0.03116745520383115,31.252568118427842
0.03194862827658649,30.96946976598442
0.03272980134934182,30.976919722627674
0.03351097442209716,30.596971933821994
0.0342921474948525,31.036519375773658
0.035073320567607834,31.92306421632024
0.03585449364036317,32.109313132401454
0.036635666713118506,32.474361007920635
0.037416839785873846,33.21190671560219
0.038198012858629185,33.457755284829396
0.03897918593138452,33.26405641210499
0.03976035900413986,32.60101027085581
0.04054153207689519,31.274917988357608
0.041322705149650536,29.21127999817776
0.04210387822240587,27.14019205135465
0.0428850512951612,24.033560131119973
0.04366622436791654,21.463325089199213
0.044447397440671874,19.19108831300835
0.04522857051342722,17.544647894850442
0.04600974358618255,16.121706175989964
0.04679091665893789,15.428860208167816
0.04757208973169323,14.527415454334761
0.04835326280444856,13.65577052707468
0.049134435877203904,13.082123865544512
0.049915608949959236,11.972080325700492
0.05069678202271458,10.906736525715948
0.051477955095469916,9.945692118736874
0.05225912816822524,9.111296974693033
0.05304030124098058,7.844804345340776
0.05382147431373592,7.10725863765916
0.05460264738649127,6.48891223626953
0.0553838204592466,5.930165488025873
0.056164993532001925,5.274569303420007
0.056946166604757265,5.073420474052296
0.05772733967751261,4.686022728603359
0.05850851275026795,4.306074939797687
0.05928968582302328,4.022976587354242
0.06007085889577861,3.8218277579865294
0.06085203196853396,3.4642298391105983
0.061633205041289295,3.151331660094158
0.062414378114044634,3.00233252722919
0.06319555118679997,2.726684131428993
0.06397672425955529,2.4361358223422926
0.06475789733231063,2.1753873398285926
0.06553907040506597,1.959338597174384
0.06632024347782131,1.646440418157934
0.06710141655057665,1.3558921090712426
0.06788258962333198,1.139843366417034
0.06866376269608732,0.9982941901953112
0.06944493576884266,0.8865448405465827
0.070226108841598,0.8194952307573455
0.07100728191435333,0.83439514404384
0.07178845498710866,0.7673455342546028
0.07256962805986401,0.7300957510383623
0.07335080113261935,0.6779460545356224
0.07413197420537469,0.581096618173391
0.07491314727813002,0.5065970517409053
0.07569432035088537,0.4544473552381653
0.0764754934236407,0.3426980055894348
0.07725666649639604,0.26074848251370053
0.07803783956915138,0.20114882936771195
0.0788190126419067,0.1117493496487291
0.07960018571466206,0.0595996531459891
0.08038135878741738,0.029799826572994285
0.08116253186017272,0.022349869929745848
0.08194370493292806,0.022349869929745848
0.08272487800568339,0.03724978321624299


==> data/bottleneck/distributions/0_8_anomaly.csv <==
score,p
0.0,0.0
0.01492924895137545,0.0
0.03524031396955245,2.3362354577484474
0.03793122200295322,3.9558944935824556
0.040622130036353996,6.530988758635717
0.04331303806975477,9.927364676202789
0.046003946103155544,14.16138243856482
0.04869485413655632,19.622414622013224
0.05138576216995709,25.55134830470256
0.054076670203357866,30.459405989048037
0.05676757823675864,33.70199609917229
0.059458486270159414,34.45783698256149
0.06214939430356019,31.78130952536509
0.06484030233696096,27.272440532679706
0.06753121037036174,22.135340156398108
0.07022211840376251,17.31562751037085
0.07291302643716328,13.457894170475303
0.07560393447056406,11.370333635400359
0.07829484250396483,9.623065099773367
0.0809857505373656,8.386234563318308
0.08367665857076638,7.332638180412144
0.08636756660416715,6.560437104741789
0.08905847463756793,5.791508067527664
0.0917493826709687,5.205813183862437
0.09444029070436948,4.4139798774547
0.09713119873777025,3.7955646092271698
0.09982210677117102,3.209869725561943
0.1025130148045718,2.5587340727721095
0.10520392283797257,1.9435908430008095
0.10789483087137335,1.570578458990553
0.11058573890477412,1.191021998067836
0.1132766469381749,0.8899944600946468
0.11596755497157567,0.6413195374211426
0.11865846300497644,0.4646294607847049
0.12134937103837722,0.32393180716680126
0.12404027907177799,0.25521899958596456
0.12673118710517878,0.19959434583004915
0.12942209513857955,0.15051376898659435
0.13211300317198033,0.11779338442429148
0.1348039112053811,0.1047052305993702
0.13749481923878187,0.0850729998619883
0.14018572727218265,0.06216873066837606
0.14287663530558342,0.06216873066837606
0.1455675433389842,0.035992423018533504
0.14825845137238497,0.02617630764984255
0.15094935940578574,0.01636019228115159
0.15364026743918652,0.006544076912460638
0.1563311754725873,0.0
0.15902208350598807,0.0
0.16171299153938884,0.0
0.1644038995727896,0.0
0.1670948076061904,0.0
0.16978571563959116,0.0
0.17247662367299194,0.0
0.1751675317063927,0.0
0.17785843973979348,0.0
0.18054934777319426,0.0
0.18324025580659503,0.0
0.1859311638399958,0.0
0.18862207187339658,0.0
0.19131297990679735,0.0
0.19400388794019813,0.0
0.1966947959735989,0.0
0.19938570400699968,0.0
0.20207661204040045,0.0
0.20476752007380122,0.0
0.207458428107202,0.0
0.21014933614060277,0.0
0.21284024417400355,0.0
0.21553115220740432,0.0
0.2182220602408051,0.0
0.22091296827420587,0.0
0.22360387630760664,0.0
0.22629478434100742,0.0
0.2289856923744082,0.0
0.23167660040780896,0.0
0.23436750844120974,0.0
0.2370584164746105,0.0
0.23974932450801129,0.0
0.24244023254141206,0.0
0.24513114057481283,0.0
0.2478220486082136,0.0
0.2505129566416144,0.0
0.25320386467501516,0.0
0.25589477270841593,0.0
0.2585856807418167,0.0
0.2612765887752175,0.0
0.26396749680861825,0.0
0.266658404842019,0.0
0.2693493128754198,0.0
0.2720402209088206,0.0
0.27473112894222135,0.0
0.2774220369756221,0.0
0.2801129450090229,0.0
0.28280385304242367,0.0
0.28549476107582444,0.0
0.2881856691092252,0.0
0.290876577142626,0.009816115368690956


==> data/bottleneck/distributions/0_8_normal.csv <==
score,p
0.0,0.0
0.011789327487349503,0.0
0.029086067900061584,15.22499189915575
0.03183977436274288,21.22284406598028
0.03459348082542417,25.84909438070154
0.03734718728810546,27.875852741513633
0.04010089375078675,28.011110859440613
0.042854600213468055,27.10868560389654
0.04560830667614934,25.690588773755866
0.04836201313883064,24.399296429171713
0.05111571960151192,23.63424269964724
0.05386942606419322,23.16717951118063
0.05662313252687452,21.349648551536824
0.059376838989555814,18.802991799942895
0.0621305454522371,15.702622128085398
0.0648842519149184,12.819933489766616
0.06763795837759969,10.074616377467436
0.07039166484028099,7.720279762300935
0.07314537130296228,5.868934273175388
0.07589907776564356,4.368414527422946
0.07865278422832486,3.072895366653592
0.08140649069100615,1.9041806914407693
0.08416019715368746,1.1560342266571617
0.08691390361636875,0.6340224277827209
0.08966761007905004,0.3952073133178957
0.09242131654173133,0.20922740116829835
0.0951750230044126,0.12257766937132593
0.0979287294670939,0.06340224277827218
0.10068243592977519,0.04015475375957227
0.10343614239245649,0.016907264740872598
0.10618984885513778,0.010567040463045348
0.10894355531781907,0.004226816185218166
0.11169726178050036,0.004226816185218166
0.11445096824318166,0.0
0.11720467470586296,0.0
0.11995838116854425,0.0
0.12271208763122554,0.0
0.12546579409390685,0.0
0.12821950055658812,0.0
0.13097320701926943,0.0
0.1337269134819507,0.0
0.13648061994463204,0.0
0.1392343264073133,0.0
0.1419880328699946,0.0
0.1447417393326759,0.0
0.14749544579535717,0.0
0.15024915225803848,0.0
0.15300285872071978,0.0
0.15575656518340106,0.0
0.15851027164608236,0.0
0.16126397810876364,0.0
0.16401768457144492,0.0
0.16677139103412622,0.0
0.16952509749680753,0.0
0.17227880395948883,0.0
0.1750325104221701,0.0
0.17778621688485138,0.0
0.1805399233475327,0.0
0.183293629810214,0.0
0.1860473362728953,0.0
0.18880104273557657,0.0
0.19155474919825782,0.0
0.19430845566093916,0.0
0.19706216212362043,0.0
0.19981586858630176,0.0
0.20256957504898304,0.0
0.2053232815116643,0.0
0.2080769879743456,0.0
0.2108306944370269,0.0
0.21358440089970818,0.0
0.2163381073623895,0.0
0.21909181382507076,0.0
0.22184552028775206,0.0
0.22459922675043337,0.0
0.22735293321311464,0.0
0.23010663967579598,0.0
0.23286034613847723,0.0
0.23561405260115853,0.0
0.23836775906383983,0.0
0.2411214655265211,0.0
0.24387517198920242,0.0
0.2466288784518837,0.0
0.249382584914565,0.0
0.2521362913772463,0.0
0.2548899978399276,0.0
0.2576437043026089,0.0
0.26039741076529016,0.0
0.26315111722797146,0.0
0.26590482369065277,0.0
0.2686585301533341,0.0
0.2714122366160154,0.0
0.27416594307869663,0.0
0.27691964954137793,0.0
0.27967335600405924,0.0
0.28242706246674054,0.0
0.28518076892942185,0.0
0.2879344753921031,0.0
0.2906881818547844,0.0021134080926090613


==> data/bottleneck/distributions/0_96_anomaly.csv <==
score,p
0.0,0.0
0.009938701987266502,0.0
0.027693897485732956,19.764389674142997
0.031602144241332925,30.938602917474718
0.0355103909969329,39.71126145971943
0.039418637752532876,43.189685904821076
0.04332688450813285,38.974574417265906
0.04723513126373283,29.656722406294126
0.051143378019332796,19.11105865789981
0.05505162477493277,10.288837073043549
0.05895987153053275,4.906741218543649
0.06286811828613273,2.8025647731259413
0.0667763650417327,1.7234421635380586
0.07068461179733268,0.9416978096194883
0.07459285855293266,0.48211323267600587
0.07850110530853263,0.21627509503222697
0.08240935206413261,0.06983883277082328
0.08631759881973258,0.02252865573252364
0.09022584557533256,0.006758596719757093
0.09413409233093253,0.0022528655732523646
0.09804233908653251,0.0
0.10195058584213249,0.0
0.10585883259773246,0.0
0.10976707935333244,0.0
0.11367532610893241,0.0
0.11758357286453239,0.0
0.12149181962013236,0.0
0.12540006637573234,0.0
0.12930831313133231,0.0
0.1332165598869323,0.0
0.13712480664253227,0.0
0.14103305339813224,0.0
0.14494130015373222,0.0
0.1488495469093322,0.0
0.15275779366493217,0.0
0.15666604042053214,0.0
0.16057428717613212,0.0
0.1644825339317321,0.0
0.16839078068733207,0.0
0.17229902744293205,0.0
0.17620727419853202,0.0
0.180115520954132,0.0
0.18402376770973197,0.0
0.18793201446533195,0.0
0.19184026122093192,0.0
0.1957485079765319,0.0
0.19965675473213187,0.0
0.20356500148773185,0.0
0.20747324824333183,0.0
0.2113814949989318,0.0
0.21528974175453178,0.0
0.21919798851013175,0.0
0.22310623526573173,0.0
0.2270144820213317,0.0
0.23092272877693168,0.0
0.23483097553253166,0.0
0.23873922228813163,0.0
0.2426474690437316,0.0
0.2465557157993316,0.0
0.2504639625549316,0.0
0.25437220931053156,0.0
0.25828045606613154,0.0
0.2621887028217315,0.0
0.2660969495773315,0.0
0.27000519633293146,0.0
0.27391344308853144,0.0
0.2778216898441314,0.0
0.2817299365997314,0.0
0.28563818335533137,0.0
0.28954643011093134,0.0
0.2934546768665313,0.0
0.2973629236221313,0.0
0.30127117037773127,0.0
0.30517941713333124,0.0
0.3090876638889312,0.0
0.3129959106445312,0.0
0.31690415740013117,0.0
0.32081240415573115,0.0
0.3247206509113311,0.0
0.3286288976669311,0.0
0.3325371444225311,0.0
0.33644539117813105,0.0
0.340353637933731,0.0
0.344261884689331,0.0
0.348170131444931,0.0
0.35207837820053095,0.0
0.3559866249561309,0.0
0.3598948717117309,0.0
0.3638031184673309,0.0
0.36771136522293085,0.0
0.37161961197853083,0.0
0.3755278587341308,0.0
0.3794361054897308,0.0
0.38334435224533076,0.0
0.38725259900093073,0.0
0.3911608457565307,0.0
0.3950690925121307,0.0
0.39897733926773066,0.006758596719757093


==> data/bottleneck/distributions/0_96_normal.csv <==
score,p
0.0,0.0
0.008428229950368401,0.0
0.024733372293412673,31.447594378104895
0.02867182848975061,38.08229500575693
0.03261028468608855,38.41181354472496
0.03654874088242649,31.389965575325725
0.04048719707876443,24.366639944316773
0.04442565327510237,18.120564320021625
0.048364109471440306,11.604076621147339
0.052302565667778245,6.7543912180395385
0.056241021864116184,3.9143256041537384
0.060179478060454115,2.1898945056080947
0.06411793425679205,1.1924729190457037
0.06805639045312999,0.656081754716596
0.07199484664946791,0.31474192287079883
0.07593330284580586,0.17731939316664724
0.0798717590421438,0.06206178760832652
0.08381021523848174,0.019209600926386784
0.08774867143481968,0.0
0.09168712763115762,0.0
0.09562558382749556,0.0
0.0995640400238335,0.0
0.10350249622017142,0.0
0.10744095241650937,0.0
0.1113794086128473,0.0
0.11531786480918524,0.0
0.11925632100552319,0.0
0.12319477720186112,0.0
0.12713323339819907,0.0
0.13107168959453697,0.0
0.13501014579087495,0.0
0.13894860198721287,0.0
0.14288705818355082,0.0
0.14682551437988875,0.0
0.1507639705762267,0.0
0.15470242677256463,0.0
0.15864088296890255,0.0
0.1625793391652405,0.0
0.16651779536157846,0.0
0.17045625155791638,0.0
0.17439470775425434,0.0
0.17833316395059226,0.0
0.1822716201469302,0.0
0.18621007634326814,0.0
0.1901485325396061,0.0
0.194086988735944,0.0
0.19802544493228197,0.0
0.2019639011286199,0.0
0.20590235732495782,0.0
0.20984081352129577,0.0
0.21377926971763372,0.0
0.21771772591397168,0.0
0.22165618211030957,0.0
0.22559463830664753,0.0
0.22953309450298542,0.0
0.2334715506993234,0.0
0.23741000689566133,0.0
0.2413484630919993,0.0
0.2452869192883372,0.0
0.2492253754846751,0.0
0.2531638316810131,0.0
0.257102287877351,0.0
0.26104074407368894,0.0
0.2649792002700269,0.0
0.26891765646636484,0.0
0.2728561126627028,0.0
0.2767945688590407,0.0
0.2807330250553786,0.0
0.28467148125171654,0.0
0.2886099374480545,0.0
0.29254839364439245,0.0
0.29648684984073037,0.0
0.30042530603706835,0.0
0.3043637622334063,0.0
0.3083022184297442,0.0
0.3122406746260821,0.0
0.3161791308224201,0.0
0.32011758701875803,0.0
0.32405604321509596,0.0
0.32799449941143394,0.0
0.33193295560777186,0.0
0.3358714118041098,0.0
0.3398098680004477,0.0
0.3437483241967857,0.0
0.34768678039312356,0.0
0.3516252365894615,0.0
0.3555636927857994,0.0
0.3595021489821374,0.0
0.3634406051784754,0.0
0.3673790613748133,0.0
0.3713175175711513,0.0
0.37525597376748915,0.0
0.3791944299638271,0.0
0.383132886160165,0.0
0.387071342356503,0.0
0.39100979855284096,0.0
0.39494825474917883,0.0
0.3988867109455168,0.0014776616097220655


==> data/bottleneck/distributions/1_128_anomaly.csv <==
score,p
0.0,0.0
0.01099790446460245,0.0
0.02689698390662666,22.32350301738981
0.02934757139533754,24.301534930323083
0.03179815888404842,24.429978561033042
0.0342487463727593,23.29967461078546
0.03669933386147018,20.9876892580063
0.039149921350181055,20.4482260090245
0.041600508838891936,21.244576519426207
0.04405109632760282,21.552841233130085
0.0465016838163137,20.57666963973444
0.04895227130502458,18.95827989278904
0.05140285879373546,16.903181801429795
0.053853446282446336,15.053593519206476
0.056304033771157225,13.152627784699169
0.0587546212598681,11.636992942321726
0.061205208748578974,10.249801730654234
0.06365579623728987,9.222252684974613
0.06610638372600075,8.09194873472703
0.06855697121471163,7.038710962905422
0.0710075587034225,5.805652108089875
0.07345814619213338,5.2405001329660745
0.07590873368084426,4.469838348706362
0.07835932116955514,3.7762427428726135
0.08080990865826602,3.2881569461747957
0.0832604961469769,3.1083358631808617
0.08571108363568777,2.7230049710510036
0.08816167112439867,2.543183888057066
0.09061225861310954,2.491806435773088
0.09306284610182043,2.132164269785217
0.0955134335905313,1.8495882822233205
0.09796402107924217,1.82389955608133
0.10041460856795306,1.6440784730873959
0.10286519605666396,1.541323568519434
0.10531578354537482,1.592701020803415
0.1077663710340857,1.695455925371379
0.11021695852279659,1.4899461162354546
0.11266754601150746,1.3871912116674925
0.11511813350021835,1.4385686639514734
0.1175687209889292,1.4642573900934641
0.12001930847764011,1.3101250332415173
0.12246989596635098,1.3871912116674925
0.12492048345506186,1.4899461162354515
0.12737107094377276,1.2330588548155477
0.1298216584324836,1.001860319537632
0.13227224592119452,0.8734166888276815
0.13472283340990537,0.6679068796917536
0.13717342089861626,0.41101961827185124
0.13962400838732716,0.3596421659878681
0.14207459587603802,0.3596421659878687
0.1445251833647489,0.28257598756189617
0.1469757708534598,0.2311985352779154
0.14942635834217066,0.25688726141990653
0.15187694583088157,0.15413235685194396
0.15432753331959242,0.17982108299393537
0.15677812080830328,0.20550980913592562
0.15922870829701416,0.20550980913592562
0.16167929578572507,0.20550980913592448
0.16412988327443595,0.25688726141990675
0.1665804707631468,0.1798210829939342
0.1690310582518577,0.1798210829939348
0.17148164574056857,0.23119853527791473
0.17393223322927945,0.17982108299393418
0.17638282071799033,0.10275490456796166
0.1788334082067012,0.10275490456796166
0.18128399569541212,0.0770661784259708
0.183734583184123,0.02568872614199085
0.18618517067283386,0.02568872614199085
0.18863575816154476,0.02568872614199085
0.19108634565025562,0.02568872614199085
0.1935369331389665,0.02568872614199085
0.19598752062767738,0.0
0.19843810811638826,0.02568872614199085
0.20088869560509917,0.0513774522839817
0.20333928309381005,0.0513774522839817
0.2057898705825209,0.0513774522839817
0.20824045807123176,0.0513774522839817
0.21069104555994267,0.02568872614199085
0.21314163304865352,0.0
0.21559222053736438,0.0
0.21804280802607529,0.0
0.22049339551478617,0.0
0.22294398300349708,0.0
0.22539457049220796,0.0
0.2278451579809188,0.0
0.23029574546962972,0.02568872614199085
0.23274633295834057,0.02568872614199085
0.23519692044705148,0.02568872614199085
0.23764750793576236,0.02568872614199085
0.24009809542447322,0.02568872614199085
0.24254868291318413,0.0
0.244999270401895,0.0
0.24744985789060586,0.0
0.24990044537931677,0.0
0.2523510328680276,0.0
0.2548016203567385,0.0
0.2572522078454494,0.0
0.2597027953341603,0.02568872614199027


==> data/bottleneck/distributions/1_128_normal.csv <==
score,p
0.0,0.0
0.009971780702471702,0.0
0.02098755113780492,9.904257692683418
0.02150954600423568,13.974500580087536
0.02203154087066644,21.165263014501555
0.0225535357370972,30.119797366790614
0.02307553060352796,40.97377839986836
0.02359752546995872,48.571565123022715
0.024119520336389477,56.84772566074453
0.024641515202820236,61.7320171256295
0.025163510069251,65.66658525012016
0.02568550493568176,77.06326533485164
0.02620749980211252,85.47510063548694
0.02672949466854328,91.9874892553336
0.027251489534974038,100.26364979305522
0.027773484401404803,109.62520843408473
0.02829547926783556,103.79119362880559
0.02881747413426632,103.11281981423822
0.02933946900069708,98.63555263809353
0.02986146386712784,88.59562018249669
0.030383458733558598,73.53572149910151
0.030905453599989363,62.13904141436988
0.031427448466420115,51.28506038129213
0.03194944333285088,40.29540458530103
0.03247143819928164,34.1900402541948
0.032993433065712396,31.20519547009842
0.033515427932143155,31.883569284665775
0.03403742279857391,30.93384594427139
0.03455941766500468,31.88356928466569
0.035081412531435444,30.255472129704117
0.0356034073978662,27.813326397261626
0.03612540226429696,25.371180664819136
0.03664739713072772,21.843636829068952
0.03716939199715848,20.48688919993418
0.037691386863589235,18.587442519145576
0.038213381730019993,17.09502012709735
0.03873537659645076,15.602597735049159
0.03925737146288152,15.195573446308742
0.03977936632931228,13.83882581717408
0.04030136119574304,13.160452002606721
0.0408233560621738,11.803704373472044
0.04134535092860456,9.768582929769957
0.041867345795035316,8.818859589375656
0.042389340661466074,7.73346148606786
0.04291133552789683,6.105364331106199
0.0434333303943276,4.884291464884953
0.04395532526075836,5.019966227798434
0.04447732012718912,4.205917650317604
0.04499931499361988,2.9848447840963788
0.04552130986005064,2.577820495355964
0.046043304726481396,2.5778204953559585
0.046565299592912154,2.306470969529015
0.04708729445934291,1.899446680788596
0.04760928932577368,1.628097154961652
0.048131284192204436,1.4924223920481805
0.048653279058635195,1.2210728662212422
0.04917527392506596,0.6783738145673552
0.04969726879149672,0.542699051653887
0.05021926365792748,0.542699051653887
0.050741258524358235,0.6783738145673516
0.051263253390789,0.6783738145673516
0.05178524825721975,0.8140485774808234
0.05230724312365052,0.6783738145673517
0.05282923799008128,0.6783738145673517
0.05335123285651204,0.542699051653887
0.0538732277229428,0.40702428874041524
0.05439522258937356,0.40702428874041524
0.054917217455804315,0.40702428874041524
0.055439212322235074,0.2713495258269435
0.05596120718866584,0.13567476291347175
0.056483202055096604,0.13567476291347175
0.057005196921527355,0.13567476291347175
0.05752719178795811,0.13567476291347175
0.05804918665438887,0.13567476291347175
0.05857118152081964,0.13567476291347175
0.0590931763872504,0.13567476291347175
0.059615171253681154,0.0
0.06013716612011192,0.0
0.06065916098654267,0.0
0.061181155852973436,0.0
0.0617031507194042,0.0
0.06222514558583496,0.0
0.06274714045226572,0.0
0.06326913531869648,0.0
0.06379113018512723,0.0
0.06431312505155799,0.0
0.06483511991798876,0.0
0.06535711478441951,0.0
0.06587910965085027,0.0
0.06640110451728103,0.0
0.0669230993837118,0.0
0.06744509425014256,0.0
0.06796708911657331,0.0
0.06848908398300407,0.0
0.06901107884943483,0.0
0.06953307371586559,0.0
0.07005506858229635,0.0
0.07057706344872712,0.13567476291347175


==> data/bottleneck/distributions/1_16_anomaly.csv <==
score,p
0.0,0.0
0.013237271457910503,0.0
0.03253654614090912,11.96324775262212
0.03556754775345318,12.129403971408538
0.03859854936599724,11.402470514217958
0.041629550978541305,9.097052978556405
0.04466055259108535,7.456260318040525
0.04769155420362942,7.1862564625125955
0.05072255581617348,6.937022134332968
0.053753557428717534,7.352412681299015
0.056784559041261604,7.871650865006572
0.05981556065380565,7.85088133765827
0.06284656226634973,7.331643153950713
0.06587756387889376,7.975498501748075
0.06890856549143784,8.34934999401752
0.07193956710398189,8.806279595680172
0.07497056871652595,9.782447381050378
0.07800157032907003,10.75861516642059
0.08103257194161406,11.04938854929682
0.08406357355415814,11.589396260352682
0.08709457516670219,11.277853350128138
0.09012557677924626,11.423240041566267
0.09315657839179033,11.028619021948522
0.09618758000433439,10.592458947634176
0.09921858161687844,9.740908326353779
0.10224958322942249,9.491673998174154
0.10528058484196656,8.183193775231103
0.10831158645451062,7.269334571905799
0.11134258806705469,6.293166786535595
0.11437358967959874,5.649311438738223
0.11740459129214278,4.756221762761229
0.12043559290468686,4.07082736026725
0.12346659451723092,3.6138977586045984
0.126497596129775,3.15696815694195
0.12952859774231903,2.6792690279309954
0.13255959935486308,2.34695659035816
0.13559060096740713,1.9938746254370205
0.1386216025799512,1.8900269886955083
0.14165260419249529,1.7446402972573936
0.14468360580503933,1.6615621878641835
0.14771460741758338,1.5577145511226749
0.15074560903012743,1.4954059690777661
0.1537766106426715,1.2669411682464398
0.15680761225521556,1.0800154221117204
0.1598386138677596,1.0177068400668132
0.16286961548030368,0.8723201486286956
0.16590061709284773,0.8100115665837903
0.1689316187053918,0.7892420392354879
0.17196262031793588,0.8515506212803945
0.17499362193047993,0.7269334571905802
0.17802462354302398,0.6853944024939759
0.18105562515556803,0.7477029845388831
0.1840866267681121,0.6646248751456736
0.18711762838065618,0.5815467657524648
0.19014862999320023,0.6646248751456743
0.19317963160574428,0.6853944024939764
0.19621063321828833,0.5815467657524646
0.1992416348308324,0.6230858204490693
0.2022726364433765,0.5400077110558605
0.2053036380559205,0.4361600743143487
0.20833463966846458,0.4153905469660465
0.21136564128100863,0.35308196492113947
0.2143966428935527,0.27000385552792994
0.2174276445060968,0.3738514922694408
0.2204586461186408,0.3530819649211384
0.22348964773118488,0.3946210196177428
0.22652064934372892,0.41539054696604516
0.229551650956273,0.41539054696604516
0.2325826525688171,0.394621019617743
0.2356136541813611,0.4361600743143478
0.23864465579390517,0.39462101961774343
0.24167565740644922,0.4361600743143472
0.2447066590189933,0.39462101961774243
0.2477376606315374,0.33231243757283646
0.2507686622440814,0.2907733828762317
0.2537996638566255,0.3115429102245331
0.25683066546916955,0.2076952734830222
0.2598616670817136,0.2284648008313246
0.2628926686942577,0.18692574613471985
0.2659236703068017,0.14538669143811508
0.2689546719193458,0.1038476367415111
0.27198567353188985,0.1038476367415111
0.2750166751444339,0.06230858204490636
0.278047676756978,0.06230858204490636
0.281078678369522,0.12461716408981234
0.28410967998206615,0.12461716408981309
0.28714068159461015,0.12461716408981309
0.29017168320715425,0.12461716408981309
0.2932026848196983,0.12461716408981312
0.2962336864322424,0.06230858204490712
0.29926468804478645,0.020769527348302376
0.30229568965733045,0.06230858204490712
0.30532669126987455,0.06230858204490712
0.3083576928824186,0.062308582044906746
0.3113886944949627,0.062308582044906746
0.31441969610750675,0.062308582044906746
0.3174506977200508,0.02076952734830199
0.32048169933259485,0.04153905469660436


==> data/bottleneck/distributions/1_16_normal.csv <==
score,p
0.0,0.0
0.01186407171189785,0.0
0.024935845360159876,6.333288853946302
0.02553969632834196,8.092535757820263
0.02614354729652405,10.907330804018622
0.026747398264706134,14.77767399254138
0.02735124923288822,19.938131577238373
0.027955100201070303,26.85783606580934
0.028558951169252396,36.82690185442848
0.029162802137434485,44.6848713583989
0.029766653105616568,55.59220216241764
0.030370504073798654,64.74028606256213
0.030974355041980744,75.29576748580598
0.031578206010162826,82.56732135515182
0.03218205697834492,91.59812212837156
0.032785907946527006,91.48083900144654
0.03338975891470909,95.35118218996925
0.033993609882891185,93.47465215917052
0.03459746085107327,84.79570076672545
0.03520131181925536,75.41305061273091
0.035805162787437436,68.72791237800979
0.03640901375561952,55.47491903549276
0.037012864723801615,44.56758823147392
0.0376167156919837,38.82071501215239
0.03822056666016579,31.314594888956766
0.038824417628347874,25.919571050409854
0.03942826859652996,24.27760727346087
0.040032119564712046,22.752926623436707
0.04063597053289414,22.04922786188712
0.041239821501076225,23.4566253849863
0.04184367246925831,23.808474765761144
0.04244752343744039,22.049227861887108
0.043051374405622476,20.993679719562735
0.04365522537380457,20.524547211863055
0.044259076341986656,18.061601546439462
0.04486292731016874,16.65420402334028
0.045466778278350835,15.012240246391238
0.04607062924653292,14.191258357916755
0.046674480214715,12.3147283271178
0.04727833118289709,13.487559596367145
0.04788218215107918,11.845595819418103
0.048486033119261265,11.376463311718357
0.04908988408744336,9.851782661694255
0.049693735055625445,9.030800773219719
0.05029758602380754,6.216005727021358
0.05090143699198961,5.512306965471768
0.051505287960171696,5.27774071162192
0.05210913892835378,5.0431744577720465
0.052712989896535875,4.808608203922185
0.05331684086471796,5.0431744577720625
0.05392069183290005,4.456758823147399
0.05452454280108213,4.339475696222467
0.055128393769264226,3.9876263154476725
0.05573224473744631,3.401210680823027
0.0563360957056284,2.697511919273425
0.056939946673810485,3.0493613000482243
0.05754379764199258,2.462945665423566
0.05814764861017465,2.462945665423562
0.05875149957835675,2.4629456654235615
0.05935535054653883,2.697511919273425
0.059959201514720915,2.9320781731232883
0.060563052482903,3.0493613000482203
0.06116690345108509,3.0493613000482283
0.06177075441926718,2.6975119192734303
0.06237460538744927,2.3456625384986327
0.06297845635563135,1.641963776949045
0.06358230732381345,1.2901143961742472
0.06418615829199552,1.1728312692493088
0.06479000926017761,0.9382650153994481
0.06539386022835972,0.9382650153994536
0.06599771119654178,0.8209818884745179
0.06660156216472388,0.5864156346246572
0.06720541313290596,0.4691325076997295
0.06780926410108805,0.4691325076997295
0.06841311506927014,0.2345662538498634
0.06901696603745222,0.11728312692493303
0.06962081700563431,0.11728312692493303
0.0702246679738164,0.23456625384986068
0.07082851894199847,0.23456625384986068
0.07143236991018057,0.23456625384986068
0.07203622087836266,0.23456625384986068
0.07264007184654474,0.23456625384986068
0.07324392281472683,0.0
0.07384777378290892,0.23456625384986607
0.074451624751091,0.3518493807747964
0.0750554757192731,0.3518493807747964
0.07565932668745519,0.3518493807747964
0.07626317765563727,0.3518493807747964
0.07686702862381936,0.11728312692493034
0.07747087959200143,0.0
0.07807473056018352,0.0
0.07867858152836563,0.0
0.07928243249654769,0.0
0.07988628346472978,0.0
0.08049013443291189,0.0
0.08109398540109396,0.0
0.08169783636927605,0.0
0.08230168733745813,0.11728312692493303


==> data/bottleneck/distributions/1_1_anomaly.csv <==
score,p
0.0,0.0
0.031090345233678797,0.0
0.07173406228423115,7.353943597484088
0.07651074819266793,10.556467422194903
0.0812874341011047,12.665125084555923
0.08606412000954147,13.772170357295465
0.09084080591797826,13.389976155992525
0.09561749182641503,11.821662019611505
0.10039417773485182,10.200631441671465
0.10517086364328858,8.909078623475342
0.10994754955172534,7.999720006582149
0.11472423546016212,7.222152493586519
0.11950092136859891,6.853137402673345
0.1242776072770357,5.983316116949419
0.12905429318547246,5.680196577985021
0.13383097909390923,5.126673941615252
0.138607665002346,4.731300629922553
0.14338435091078278,4.151419772773271
0.14816103681921955,3.980091337706436
0.15293772272765632,3.5978971364035006
0.15771440863609312,3.4265687013366666
0.1624910945445299,3.0048371688644666
0.16726778045296667,2.8203296234078765
0.17204446636140344,2.5699265260025044
0.17682115226984021,2.5172100844434757
0.181597838178277,2.2799860974278596
0.18637452408671376,2.135015883140539
0.19115120999515053,2.0559412208020005
0.19592789590358733,2.082299441581514
0.20070458181202416,2.1086576623610296
0.20548126772046088,2.187732324699568
0.21025795362889763,2.1086576623610296
0.21503463953733443,1.9373292272941955
0.2198113254457712,1.8714336753454135
0.22458801135420797,1.6210305779400411
0.22936469726264472,1.3574483701449114
0.23414138317108152,1.2388363766371036
0.23891806907951835,1.1992990454678358
0.24369475498795506,1.0938661623497843
0.24847144089639187,1.0016123896214892
0.25324812680482867,0.9752541688419774
0.2580248127132654,0.9752541688419776
0.26280149862170216,0.9357168376727067
0.26757818453013893,0.7907466233853859
0.2723548704385757,0.8171048441648988
0.27713155634701253,0.7643884026058732
0.28190824225544925,0.7248510714366021
0.286684928163886,0.6325972987083072
0.2914616140723228,0.6721346298775763
0.2962382999807596,0.6325972987083069
0.3010149858891964,0.6721346298775778
0.30579167179763317,0.6062390779287965
0.31056835770606994,0.5403435259800143
0.3153450436145067,0.5139853052005015
0.32012172952294343,0.48762708442098857
0.32489841543138026,0.4612688636414742
0.32967510133981703,0.46126886364147507
0.3344517872482538,0.4480897532517186
0.3392284731566906,0.4480897532517186
0.34400515906512735,0.42173153247220585
0.3487818449735641,0.3690150909131801
0.3535585308820009,0.3821942013029365
0.3583352167904377,0.3953733116926929
0.36311190269887444,0.3558359805234236
0.3678885886073112,0.3294777597439108
0.372665274515748,0.42173153247220585
0.37744196042418476,0.3821942013029365
0.38221864633262154,0.34265687013366725
0.3869953322410583,0.31629864935415436
0.3917720181494951,0.3294777597439108
0.3965487040579319,0.2240448766258593
0.40132538996636863,0.19768665584634648
0.4061020758748054,0.1845075454565899
0.4108787617832421,0.17132843506683346
0.41565544769167895,0.1054328831180513
0.4204321336001158,0.07907466233853844
0.4252088195085526,0.06589555194878201
0.4299855054169893,0.07907466233853859
0.4347621913254261,0.06589555194878216
0.4395388772338629,0.06589555194878216
0.44431556314229964,0.07907466233853859
0.4490922490507364,0.06589555194878216
0.45386893495917313,0.05271644155902573
0.45864562086760996,0.05271644155902573
0.4634223067760468,0.05271644155902573
0.4681989926844835,0.026358220779512866
0.4729756785929203,0.026358220779512866
0.4777523645013571,0.026358220779512866
0.4825290504097938,0.013179110389756433
0.4873057363182306,0.013179110389756433
0.4920824222266674,0.013179110389756433
0.49685910813510414,0.013179110389756433
0.501635794043541,0.013179110389756585
0.5064124799519778,0.026358220779512866
0.5111891658604145,0.026358220779512866
0.5159658517688512,0.026358220779512866
0.5207425376772881,0.026358220779512866
0.5255192235857249,0.026358220779512866


==> data/bottleneck/distributions/1_1_normal.csv <==
score,p
0.0,0.0
0.03481985628604885,0.0
0.07244650900363914,0.8074290412991422
0.07384990721940986,1.6148580825982843
0.07525330543518058,3.0278589048717692
0.0766567036509513,4.84457424779484
0.07806010186672203,6.863146851042695
0.07946350008249274,9.335898290021317
0.08086689829826348,11.556328153593961
0.0822702965140342,13.12072192111106
0.08367369472980492,14.382329798140972
0.08507709294557564,14.230936852897381
0.08648049116134636,14.029079592572597
0.08788388937711708,12.918864660786275
0.0892872875928878,12.464685825055508
0.09069068580865854,11.354470893269168
0.09209408402442924,12.969328975867489
0.09349748224019996,16.653223976794763
0.0949008804559707,22.305227265888753
0.09630427867174142,26.94794425335882
0.09770767688751214,29.21883843201268
0.09911107510328286,29.874874528068197
0.10051447331905358,27.149801513683656
0.1019178715348243,23.667763773081106
0.10332126975059504,19.479225621341804
0.10472466796636574,18.72226089512386
0.10612806618213647,16.653223976794784
0.1075314643979072,15.3916160997649
0.10893486261367791,13.01979329094865
0.11033826082944864,11.960042674243544
0.11174165904521938,10.597506167051222
0.11314505726099008,11.404935208350418
0.1145484554767608,10.79936342737602
0.11595185369253151,10.547041851970056
0.11735525190830223,11.051685002782
0.11875865012407297,11.051685002782023
0.12016204833984367,9.68914849558969
0.12156544655561441,9.58821986542733
0.12296884477138512,9.739612810670902
0.12437224298715585,9.083576714615335
0.12577564120292656,8.478004933640992
0.1271790394186973,8.528469248722171
0.12858243763446803,8.932183769371745
0.12998583585023873,9.13404102969653
0.13138923406600947,8.982648084452942
0.13279263228178018,8.730326509046957
0.1341960304975509,7.9733617828290395
0.13559942871332162,7.266861371692255
0.13700282692909238,6.863146851042688
0.1384062251448631,6.711753905799131
0.1398096233606338,6.913611166123917
0.14121302157640453,7.216397056611072
0.14261641979217524,7.216397056611072
0.14401981800794597,6.964075481205117
0.14542321622371668,6.610825275636739
0.1468266144394874,5.904324864499966
0.14823001265525812,5.500610343850399
0.14963341087102883,5.399681713688007
0.15103680908679956,5.096895823200826
0.1524402073025703,5.046431508119627
0.15384360551834103,5.349217398606802
0.15524700373411174,5.399681713687999
0.15665040194988247,5.0968958232008434
0.15805380016565318,4.945502877957251
0.15945719838142391,4.743645617632447
0.16086059659719462,4.33993109698288
0.16226399481296533,3.7343593160085375
0.16366739302873606,3.1792518501153717
0.1650707912445068,2.876465959628182
0.1664741894602775,2.1699655484914393
0.16787758767604824,1.5139294524358928
0.16928098589181895,1.1606792468675144
0.17068438410758968,0.7569647262179394
0.17208778232336042,0.40371452064956814
0.17349118053913112,0.3532502055683722
0.17489457875490183,0.25232157540598044
0.17629797697067257,0.20185726032478354
0.1777013751864433,0.4037145206495671
0.179104773402214,0.3027858904871753
0.18050817161798474,0.20185726032478354
0.18191156983375545,0.3027858904871773
0.18331496804952616,0.3027858904871773
0.18471836626529692,0.15139294524358965
0.18612176448106763,0.15139294524358965
0.18752516269683833,0.15139294524358965
0.18892856091260907,0.10092863016239277
0.1903319591283798,0.10092863016239277
0.1917353573441505,0.050464315081196885
0.19313875555992124,0.050464315081196885
0.19454215377569195,0.10092863016239277
0.19594555199146269,0.10092863016239277
0.19734895020723342,0.15139294524358865
0.19875234842300413,0.15139294524358865
0.20015574663877483,0.15139294524358865
0.20155914485454557,0.10092863016239277
0.20296254307031628,0.10092863016239177
0.20436594128608698,0.050464315081195886
0.2057693395018577,0.15139294524358765


==> data/bottleneck/distributions/1_256_anomaly.csv <==
score,p
0.0,0.0
0.01053497474640605,0.0
0.025708189718425218,18.214282102175428
0.028027309831231778,21.20022998777796
0.030346429944038338,21.96028944956769
0.03266555005684489,20.68447535299206
0.03498467016965146,19.272936352525413
0.03730379028245802,18.974341563965158
0.039622910395264575,19.300081333303616
0.04194203050807114,20.195865698984385
0.044261150620877696,21.010215122330514
0.046580270733684245,21.25451994933436
0.048899390846490816,20.385880564431808
0.05121851095929737,19.13721144863439
0.05353763107210393,17.5356575827203
0.05585675118491049,16.124118582253665
0.05817587129771705,14.495419735561367
0.06049499141052361,12.948155831203696
0.06281411152333016,11.53661683073705
0.06513323163613671,9.98935292637937
0.06745235174894329,8.659248868247328
0.06977147186174984,7.546304656340939
0.0720905919745564,6.379070482878135
0.07440971208736295,5.266126270971729
0.07672883220016953,4.723226655407633
0.07904795231297608,4.234617001399952
0.08136707242578264,3.7731523281704655
0.08368619253858921,3.3388326357191893
0.08600531265139576,3.0402378471589397
0.08832443276420232,2.7959330201550965
0.09064355287700887,2.5244832123730445
0.09296267298981543,2.3887583084820236
0.095281793102622,2.0630185391435667
0.09760091321542856,2.0630185391435645
0.09992003332823511,1.9815835968089526
0.10223915344104166,1.7372787698051098
0.10455827355384824,1.5472639043576737
0.10687739366665479,1.520118923579469
0.10919651377946135,1.3843940196884466
0.1115156338922679,1.3301040581320345
0.11383475400507448,1.2486691157974203
0.11615387411788103,1.0586542503499874
0.11847299423068758,1.1400891926845997
0.12079211434349416,1.0857992311281899
0.12311123445630072,0.814349423346143
0.12543035456910728,0.8143494233461437
0.12774947468191383,0.8143494233461428
0.13006859479472038,0.5700445963423022
0.13238771490752693,0.4343196924512771
0.1347068350203335,0.3257397693384574
0.13702595513314006,0.21715984622563775
0.13934507524594664,0.16286988466922853
0.1416641953587532,0.08143494233461379
0.14398331547155974,0.08143494233461443
0.14630243558436629,0.08143494233461443
0.14862155569717284,0.10857992311281936
0.15094067580997944,0.08143494233461476
0.153259795922786,0.10857992311281936
0.15557891603559254,0.13572490389102426
0.1578980361483991,0.13572490389102426
0.16021715626120567,0.10857992311281936
0.16253627637401222,0.10857992311281936
0.16485539648681877,0.1357249038910246
0.16717451659962534,0.05428996155640984
0.1694936367124319,0.1357249038910246
0.17181275682523844,0.16286988466922953
0.174131876938045,0.19001486544743412
0.17645099705085157,0.1628698846692292
0.17877011716365815,0.1628698846692292
0.1810892372764647,0.10857992311281903
0.18340835738927125,0.13572490389102393
0.1857274775020778,0.10857992311281936
0.18804659761488438,0.08143494233461443
0.19036571772769093,0.08143494233461443
0.19268483784049747,0.05428996155640984
0.19500395795330405,0.027144980778204597
0.1973230780661106,0.027144980778204597
0.19964219817891715,0.027144980778204597
0.2019613182917237,0.05428996155640951
0.20428043840453025,0.05428996155640951
0.20659955851733686,0.02714498077820492
0.2089186786301434,0.02714498077820492
0.21123779874294998,0.02714498077820492
0.21355691885575653,0.0
0.21587603896856308,0.0
0.21819515908136963,0.0
0.22051427919417618,0.027144980778204597
0.2228333993069828,0.027144980778204597
0.22515251941978934,0.027144980778204597
0.2274716395325959,0.027144980778204597
0.22979075964540244,0.027144980778204597
0.23210987975820901,0.0
0.23442899987101556,0.0
0.23674811998382211,0.0
0.23906724009662866,0.0
0.2413863602094352,0.027144980778204597
0.24370548032224182,0.027144980778204597
0.2460246004350483,0.05428996155640951


==> data/bottleneck/distributions/1_256_normal.csv <==
score,p
0.0,0.0
0.009376118890941098,0.0
0.01993330385535947,11.273245325613209
0.0205238368920981,17.74936498075273
0.02111436992883674,26.144334904081752
0.021704902965575375,36.218298812076476
0.022295436002314005,44.733196877167266
0.022885969039052646,53.008238658734456
0.02347650207579128,57.92529247097002
0.024067035112529916,65.00105283491865
0.02465756814926855,74.59530417586618
0.025248101186007187,87.78739976966897
0.02583863422274582,102.05884863932813
0.026429167259484455,112.49259697260845
0.027019700296223092,113.691878390227
0.027610233332961726,106.73604616804
0.02820076636970036,95.10301641714123
0.028791299406438996,77.95329214519784
0.02938183244317763,64.76119655139505
0.029972365479916264,54.56730450163845
0.0305628985166549,44.853125018929234
0.031153431553393535,39.69621492316995
0.031743964590132165,36.578083237361994
0.03233449762687081,33.10016712626857
0.032925030663609446,29.86210729869879
0.033515563700348076,28.06318517227121
0.034106096737086714,26.624047471129035
0.03469662977382534,24.825125344701448
0.03528716281056398,21.82692180065539
0.03587769584730262,19.308430823656643
0.036468228884041255,18.109149406038206
0.037058761920779885,15.3508021455159
0.03764929495751852,13.911664444373745
0.03823982799425716,13.19209559380271
0.03883036103099579,13.192095593802714
0.03942089406773443,11.633029750898721
0.040011427104473064,11.273245325613223
0.040601960141211695,11.033389042089537
0.04119249317795033,10.553676475042149
0.04178302621468897,8.634826206852683
0.0423735592514276,7.6754010727579445
0.042964092288166236,5.756550804568439
0.04355462532490487,4.437341245188185
0.044145158361643504,3.11813168580792
0.04473569139838214,2.7583472605223838
0.04532622443512078,2.398562835236862
0.04591675747185941,1.9188502681894932
0.046507290508598045,1.1992814176184283
0.04709782354533668,1.4391377011421156
0.04768835658207531,1.4391377011421098
0.04827888961881395,1.3192095593802662
0.04886942265555259,1.4391377011421098
0.04945995569229122,1.4391377011421072
0.05005048872902986,1.1992814176184197
0.05064102176576849,0.8394969923329001
0.051231554802507115,0.7195688505710507
0.05182208783924576,0.5996407088092071
0.052412620875984396,0.3597844252855254
0.05300315391272303,0.3597844252855254
0.05359368694946167,0.47971256704736903
0.0541842199862003,0.23985628352368735
0.054774753022938924,0.23985628352368735
0.05536528605967757,0.23985628352368735
0.055955819096416205,0.23985628352368735
0.05654635213315484,0.0
0.05713688516989348,0.0
0.05772741820663211,0.11992814176184367
0.05831795124337073,0.23985628352368452
0.05890848428010938,0.23985628352368452
0.059499017316848014,0.23985628352368452
0.06008955035358665,0.23985628352368452
0.06068008339032529,0.11992814176184086
0.06127061642706392,0.0
0.061861149463802556,0.0
0.06245168250054119,0.0
0.06304221553727982,0.0
0.06363274857401846,0.0
0.0642232816107571,0.0
0.06481381464749572,0.0
0.06540434768423437,0.0
0.06599488072097301,0.0
0.06658541375771163,0.0
0.06717594679445027,0.0
0.06776647983118891,0.0
0.06835701286792753,0.0
0.06894754590466617,0.0
0.06953807894140482,0.0
0.07012861197814343,0.0
0.07071914501488208,0.0
0.07130967805162072,0.0
0.07190021108835934,0.0
0.07249074412509798,0.0
0.07308127716183663,0.0
0.07367181019857524,0.0
0.07426234323531389,0.0
0.07485287627205253,0.0
0.07544340930879115,0.0
0.07603394234552979,0.11992814176184367


==> data/bottleneck/distributions/1_2_anomaly.csv <==
score,p
0.0,0.0
0.026887830346822704,0.0
0.06325324758887284,6.921221127992238
0.06799204103648655,8.820903702469954
0.07273083448410027,9.578119833555474
0.077469627931714,10.229060016418467
0.0822084213793277,10.2556290034741
0.08694721482694141,9.617973314138926
0.09168600827455513,9.13973154713754
0.09642480172216886,9.365567937110422
0.1011635951697826,8.608351806024897
0.10590238861739629,7.930842636106272
0.11064118206500999,7.465885362632704
0.11537997551262372,7.186910998548565
0.12011876896023743,6.416410373935226
0.12485756240785115,6.363272399823961
0.12959635585546486,6.1374360098510845
0.13433514930307858,5.513064814043723
0.13907394275069232,5.220805956431761
0.143812736198306,4.835555644125091
0.14855152964591972,4.184615461262097
0.15329032309353346,3.7727961618997945
0.15802911654114718,3.6399512266216325
0.1627679099887609,3.0820024984533587
0.1675067034363746,2.9624420567030123
0.17224549688398832,2.8163126278970343
0.17698429033160204,2.776459147313586
0.18172308377921578,2.590476237924159
0.18646187722682947,2.510769276757262
0.19120067067444318,2.191941432089673
0.1959394641220569,2.258363899728754
0.20067825756967062,2.191941432089673
0.20541705101728436,1.9395360550611653
0.21015584446489805,1.7801221327273709
0.21489463791251176,1.660561690977025
0.2196334313601255,1.3550183398372524
0.2243722248077392,1.115897456336561
0.2291110182553529,1.0760439757531122
0.2338498117029666,1.0361904951696626
0.23858860515058034,1.0361904951696626
0.24332739859819408,0.9166300534193159
0.24806619204580782,0.8236385987246031
0.2528049854934215,0.9033455598914989
0.2575437789410352,0.8634920793080525
0.26228257238864894,0.7837851181411547
0.2670213658362627,0.7970696116689725
0.27176015928387637,0.8369230922524193
0.2764989527314901,0.6907936634464431
0.2812377461791038,0.5712332216960961
0.28597653962671754,0.5712332216960975
0.2907153330743313,0.5712332216960958
0.29545412652194497,0.4649572734735667
0.30019291996955866,0.41181929936230166
0.3049317134171724,0.42510379289011774
0.30967050686478614,0.38525031230666895
0.31440930031239983,0.4118192993623012
0.3191480937600136,0.46495727347356697
0.32388688720762726,0.5712332216960954
0.328625680655241,0.5845177152239125
0.33336447410285475,0.5978022087517276
0.33810326755046843,0.45167277994575067
0.3428420609980821,0.4649572734735655
0.3475808544456958,0.3586813252510366
0.35231964789330955,0.2789743640841389
0.3570584413409233,0.23912088350069052
0.36179723478853704,0.22583638997287422
0.3665360282361508,0.11956044175034526
0.37127482168376447,0.11956044175034572
0.3760136151313782,0.13284493527816185
0.3807524085789919,0.11956044175034619
0.3854912020266056,0.11956044175034601
0.39022999547421927,0.14612942880597873
0.394968788921833,0.11956044175034601
0.39970758236944676,0.14612942880597873
0.4044463758170604,0.1062759482225299
0.4091851692646742,0.09299145469471379
0.4139239627122879,0.0797069611668972
0.4186627561599017,0.06642246763908108
0.4234015496075153,0.03985348058344836
0.42814034305512905,0.07970696116689673
0.4328791365027428,0.07970696116689673
0.4376179299503565,0.0664224676390806
0.44235672339797016,0.09299145469471316
0.44709551684558385,0.07970696116689704
0.45183431029319765,0.039853480583448675
0.45657310374081134,0.053137974111264794
0.46131189718842514,0.039853480583448675
0.46605069063603877,0.026568987055632244
0.4707894840836525,0.03985348058344852
0.47552827753126614,0.05313797411126464
0.48026707097887994,0.053137974111264794
0.4850058644264936,0.06642246763908091
0.4897446578741073,0.053137974111264794
0.4944834513217211,0.05313797411126464
0.4992222447693348,0.03985348058344852
0.5039610382169485,0.026568987055632244
0.5086998316645622,0.013284493527816122
0.5134386251121759,0.026568987055632244


==> data/bottleneck/distributions/1_2_normal.csv <==
score,p
0.0,0.0
0.0261954870074987,0.0
0.054899044558405795,1.07302329967734
0.05615307983010999,1.1294982101866737
0.05740711510181419,1.6377724047706752
0.05866115037351838,2.2589964203733475
0.05991518564522258,2.936695346485355
0.06116922091692678,4.913317214312025
0.06242325618863098,7.341738366213396
0.06367729146033518,9.770159518114735
0.06493132673203936,12.876279596128075
0.06618536200374356,17.95902154196808
0.06743939727544776,23.380612950864183
0.06869343254715196,28.12450543364817
0.06994746781885616,32.86839791643218
0.07120150309056035,35.57919362088026
0.07245553836226455,36.821641652085596
0.07370957363396875,36.36984236801084
0.07496360890567294,37.78171513074419
0.07621764417737714,37.55581548870693
0.07747167944908134,38.68531369889354
0.07872571472078554,37.894664951762934
0.07997974999248973,37.160491115141596
0.08123378526419393,34.393220500184256
0.08248782053589812,32.98134773745083
0.08374185580760232,30.270552033002883
0.08499589107930652,28.745729449250803
0.08624992635101073,26.995007223461517
0.08750396162271491,23.719462413920176
0.08875799689441911,20.782767067434836
0.0900120321661233,18.29787100502411
0.0912660674378275,15.5870753005761
0.0925201027095317,12.59390504358139
0.0937741379812359,10.956132638810718
0.0950281732529401,9.826634428624072
0.09628220852464431,9.374835144549403
0.09753624379634851,7.7370627397787315
0.09879027906805268,7.172313634685378
0.10004431433975688,6.664039440101384
0.10129834961146109,5.082741945840022
0.10255238488316527,4.46151793023737
0.10380642015486947,4.687417572274704
0.10506045542657368,4.405043019728035
0.10631449069827788,4.517992840746695
0.10756852596998208,4.630942661765363
0.10882256124168625,4.235618288200024
0.11007659651339045,3.8402939146346946
0.11133063178509466,3.1625949885226925
0.11258466705679886,2.7672706149573583
0.11383870232850304,2.4848960624106913
0.11509273760020725,1.6377724047706788
0.11634677287191145,1.2424480312053388
0.11760080814361565,1.129498210186672
0.11885484341531985,0.8471236576400056
0.12010887868702405,0.5647491050933381
0.12136291395872822,0.45179928407466924
0.12261694923043243,0.3953243735653357
0.12387098450213663,0.3388494630560022
0.12512501977384083,0.22589964203733398
0.12637905504554503,0.22589964203733398
0.12763309031724923,0.22589964203733529
0.12888712558895343,0.3388494630560023
0.13014116086065763,0.3388494630560023
0.13139519613236184,0.3388494630560023
0.132649231404066,0.28237455254666877
0.13390326667577018,0.22589964203733398
0.13515730194747438,0.11294982101866699
0.13641133721917859,0.056474910509333495
0.1376653724908828,0.1694247315280005
0.138919407762587,0.1694247315280005
0.1401734430342912,0.22589964203733398
0.1414274783059954,0.22589964203733398
0.1426815135776996,0.22589964203733398
0.1439355488494038,0.11294982101866699
0.145189584121108,0.11294982101866699
0.1464436193928122,0.056474910509333495
0.14769765466451637,0.05647491050933475
0.14895168993622057,0.05647491050933475
0.15020572520792477,0.05647491050933475
0.15145976047962895,0.05647491050933475
0.15271379575133315,0.05647491050933475
0.15396783102303735,0.056474910509333495
0.15522186629474155,0.056474910509333495
0.15647590156644575,0.056474910509333495
0.15772993683814995,0.056474910509333495
0.15898397210985415,0.056474910509333495
0.16023800738155836,0.0
0.16149204265326256,0.0
0.16274607792496676,0.0
0.16400011319667096,0.0
0.1652541484683751,0.0
0.1665081837400793,0.0
0.1677622190117835,0.0
0.1690162542834877,0.0
0.1702702895551919,0.0
0.1715243248268961,0.0
0.17277836009860031,0.0
0.17403239537030452,0.05647491050933475


==> data/bottleneck/distributions/1_32_anomaly.csv <==
score,p
0.0,0.0
0.01261251419782635,0.0
0.029889752566814354,14.251176878794592
0.032222114652395176,15.330811490824487
0.03455447673797601,15.789656200937188
0.03688683882355683,16.43743696815512
0.03921920090913766,15.411784086726732
0.04155156299471849,15.276829760222995
0.04388392508029931,16.680354755861856
0.04621628716588014,17.517071580185032
0.04854864925146096,17.65202590668877
0.050881011337041794,18.299806673906694
0.05321337342262261,18.839623979921644
0.05554573550820344,18.65068792281642
0.05787809759378426,18.029898020899232
0.06021045967936509,16.43743696815514
0.06254282176494592,14.952939376614031
0.06487518385052674,13.7383504380804
0.06720754593610756,12.361816307742277
0.06953990802168838,11.444126887516864
0.07187227010726922,10.985282177404159
0.07420463219285005,10.7153735243967
0.07653699427843087,9.743702373569786
0.0788693563640117,9.500784585863059
0.08120171844959252,8.853003818645124
0.08353408053517335,8.151241320825694
0.08586644262075419,7.206561035299535
0.08819880470633502,6.342853345675629
0.09053116679191583,5.344191329547977
0.09286352887749665,4.615437966427798
0.09519589096307748,4.29154758281883
0.09752825304865832,3.9946480645106086
0.09986061513423913,3.8596937380068717
0.10219297721981994,3.6437668156008933
0.10452533930540078,3.3198764319919247
0.10685770139098164,2.915013452480712
0.10919006347656243,2.4021870117665123
0.11152242556214327,2.0513057628567966
0.11385478764772408,1.5654701874433445
0.11618714973330493,1.376534130338113
0.11851951181888573,1.2415798038343795
0.12085187390446657,0.8906985549246638
0.1231842359900474,0.7827350937216762
0.12551659807562823,0.6207899019171914
0.12784896016120903,0.4318538448119602
0.13018132224678985,0.2699086530074742
0.1325136843323707,0.3238903836089689
0.13484604641795153,0.24291778770672523
0.13717840850353236,0.18893605710523115
0.13951077058911318,0.16194519180448347
0.141843132674694,0.16194519180448413
0.14417549476027483,0.13495432650373676
0.14650785684585568,0.16194519180448316
0.14884021893143648,0.18893605710523084
0.1511725810170173,0.21592692240597788
0.15350494310259816,0.16194519180448316
0.15583730518817895,0.16194519180448286
0.1581696672737598,0.10796346120298943
0.1605020293593406,0.13495432650373582
0.16283439144492146,0.10796346120298879
0.16516675353050228,0.16194519180448286
0.16749911561608308,0.13495432650373582
0.1698314777016639,0.10796346120298814
0.17216383978724475,0.10796346120298943
0.17449620187282555,0.10796346120298943
0.1768285639584064,0.053981730601495345
0.17916092604398723,0.053981730601495345
0.18149328812956805,0.053981730601495345
0.18382565021514888,0.05398173060149407
0.18615801230072967,0.08097259590224175
0.1884903743863105,0.10796346120298879
0.19082273647189135,0.10796346120298879
0.19315509855747215,0.10796346120298879
0.195487460643053,0.053981730601494714
0.19781982272863385,0.026990865300747034
0.20015218481421462,0.026990865300747034
0.20248454689979548,0.026990865300747034
0.20481690898537633,0.026990865300747034
0.20714927107095712,0.026990865300747034
0.20948163315653795,0.026990865300747034
0.2118139952421188,0.0
0.2141463573276996,0.0
0.21647871941328045,0.0
0.21881108149886125,0.0
0.22114344358444207,0.0
0.22347580567002293,0.0
0.22580816775560372,0.0
0.22814052984118455,0.0
0.2304728919267654,0.0
0.2328052540123462,0.0
0.23513761609792705,0.026990865300747673
0.2374699781835079,0.026990865300747673
0.2398023402690887,0.026990865300747673
0.24213470235466952,0.026990865300747673
0.24446706444025032,0.026990865300747673
0.24679942652583114,0.0
0.249131788611412,0.0
0.25146415069699285,0.026990865300747673


==> data/bottleneck/distributions/1_32_normal.csv <==
score,p
0.0,0.0
0.011785434558987597,0.0
0.024723763391375504,9.091541734657289
0.025300210528075663,10.44298712764689
0.025876657664775815,14.865899322885605
0.026453104801475967,21.500267615743645
0.027029551938176116,30.468950678310943
0.02760599907487627,42.50910054312741
0.02818244621157643,55.28640244048355
0.028758893348276575,63.39507479842116
0.02933534048497673,72.11804051680858
0.029911787621676882,82.19245162818568
0.030488234758377038,89.44111328149354
0.031064681895077197,93.4954494604622
0.03164112903177735,94.8468948534518
0.032217576168477494,95.95262290226147
0.03279402330517765,90.54684133030307
0.033370470441877804,83.54389702117513
0.03394691757857796,76.66381138413739
0.03452336471527811,70.39801910754925
0.03509981185197826,59.09502127527249
0.03567625898867841,51.10920758942484
0.03625270612537857,42.87767655939727
0.036829153262078716,35.38329756190948
0.037405600398778875,31.94325474339049
0.03798204753547903,30.46895067831095
0.03855849467217918,30.100374662041133
0.03913494180887933,28.380353252781582
0.03971138894557948,27.274625203971908
0.040287836082279635,24.448875745902747
0.040864283218979794,23.097430352913207
0.041440730355679946,22.360278320373347
0.0420171774923801,19.903104878574105
0.04259362462908025,18.797376829764467
0.0431700717657804,18.18308346931461
0.043746518902480554,18.5516594855845
0.04432296603918071,14.497323306615698
0.044899413175880865,14.98875799497558
0.045475860312581017,13.637312601985943
0.04605230744928117,12.163008536906394
0.04662875458598132,9.33725907883725
0.04720520172268148,8.600107046297456
0.04778164885938163,6.634368292858033
0.04835809599608178,6.388650948678107
0.048934543132781935,6.020074932408219
0.04951099026948209,5.037205555688497
0.050087437406182246,4.914346883598535
0.0506638845428824,4.668629539418608
0.05124033167958255,3.685760162698897
0.0518167788162827,2.5800321138892377
0.05239322595298285,2.825749458069158
0.05296967308968301,2.211456097619347
0.053546120226383165,2.2114560976193465
0.05412256736308332,1.842880081349455
0.05469901449978347,1.8428800813494555
0.055275461636483614,1.2285867208996364
0.05585190877318378,1.4743040650795654
0.05642835590988393,1.228586720899638
0.057004803046584084,1.2285867208996364
0.05758125018328423,1.3514453929896002
0.05815769731998438,1.1057280488096726
0.05873414445668453,0.8600107046297449
0.0593105915933847,0.4914346883598536
0.05988703873008485,0.4914346883598551
0.060463485866784995,0.4914346883598551
0.06103993300348515,0.6142933604498173
0.0616163801401853,0.6142933604498189
0.062192827276885444,0.7371520325397811
0.0627692744135856,0.6142933604498173
0.06334572155028577,0.3685760162698898
0.06392216868698593,0.36857601626989284
0.06449861582368607,0.24571734417992755
0.0650750629603862,0.12285867208996526
0.06565151009708638,0.12285867208996526
0.06622795723378654,0.12285867208996526
0.06680440437048668,0.0
0.06738085150718684,0.0
0.06795729864388697,0.0
0.06853374578058714,0.0
0.0691101929172873,0.0
0.06968664005398745,0.0
0.0702630871906876,0.0
0.07083953432738774,0.0
0.07141598146408791,0.0
0.07199242860078806,0.0
0.07256887573748821,0.0
0.07314532287418837,0.0
0.0737217700108885,0.0
0.07429821714758868,0.0
0.07487466428428882,0.0
0.07545111142098897,0.0
0.07602755855768913,0.0
0.07660400569438927,0.0
0.07718045283108944,0.0
0.07775689996778959,0.0
0.07833334710448973,0.0
0.07890979424118989,0.0
0.07948624137789004,0.12285867208996526


==> data/bottleneck/distributions/1_4_anomaly.csv <==
score,p
0.0,0.0
0.0193127356469631,0.0
0.04747893914580341,6.058135195262097
0.05190567307174201,7.181592191566564
0.05633240699768063,7.4091277857548175
0.060759140923619226,7.480232658938641
0.06518587484955785,7.6935472784901275
0.06961260877549644,8.148618466866617
0.07403934270143506,8.532584782059299
0.07846607662737366,9.129865716803439
0.08289281055331225,9.513832031996111
0.08731954447925086,9.49961105735934
0.09174627840518948,9.257854488534331
0.09617301233112809,8.930772071888716
0.10059974625706669,8.461479908875464
0.10502648018300531,7.921082872678376
0.1094532141089439,7.650884354579832
0.11387994803488251,7.224255115476867
0.11830668196082113,6.228786890903285
0.12273341588675972,5.645726930795897
0.12716014981269833,5.21909769169293
0.13158688373863692,4.5933748076752465
0.13601361766457554,4.152524593935519
0.14044035159051416,4.081419720751692
0.14486708551645275,3.7401163294693207
0.1492938194423914,3.4983597606443078
0.15372055336833,3.3134870903663645
0.15814728729426858,2.9295207751736925
0.1625740212202072,2.744648104895738
0.1670007551461458,2.5313334853442564
0.1714274890720844,2.261134967245713
0.175854222998023,1.9909364491471664
0.18028095692396162,1.8771686520530426
0.1847076908499002,1.7491798803221539
0.1891344247758388,1.606970133954499
0.19356115870177742,1.4363184383133163
0.19798789262771604,1.4505394129500773
0.20241462655365466,1.37943453976625
0.20684136047959326,1.2087828441250648
0.21126809440553185,1.0950150470309428
0.21569482833147044,1.1661199202147678
0.2201215622574091,1.109236021667706
0.22454829618334768,0.9528053006632863
0.22897503010928627,0.9812472499368197
0.2334017640352249,1.080794072394176
0.2378284979611635,0.9528053006632871
0.24225523188710207,0.7963745796588672
0.24668196581304072,0.853258478205929
0.2511086997389793,0.7679326303853352
0.25553543366491793,0.6683858079279771
0.25996216759085655,0.696827757201508
0.26438890151679517,0.6399438586544463
0.26881563544273374,0.5830599601073858
0.27324236936867236,0.6826067825647424
0.2776691032946109,0.6399438586544461
0.2820958372205496,0.5972809347441511
0.28652257114648816,0.597280934744151
0.2909493050724268,0.5972809347441498
0.2953760389983654,0.48351313765002624
0.29980277292430396,0.48351313765002735
0.3042295068502426,0.44085021373972977
0.30865624077618115,0.3981872898294334
0.3130829747021198,0.3697453405559025
0.31750970862805844,0.3270824166456062
0.321936442553997,0.369745340555903
0.3263631764799356,0.369745340555903
0.33078991040587424,0.3555243659191376
0.33521664433181286,0.36974534055590313
0.3396433782577514,0.3413033912823726
0.34407011218369005,0.24175656882501287
0.34849684610962867,0.2275355941882474
0.3529235800355673,0.1990936449147165
0.35735031396150585,0.17065169564118637
0.3617770478874444,0.19909364491471687
0.3662037818133831,0.18487267027795146
0.37063051573932165,0.1422097463676551
0.3750572496652603,0.1564307210044209
0.3794839835911989,0.09954682245735844
0.3839107175171375,0.07110487318382756
0.3883374514430761,0.07110487318382755
0.39276418536901475,0.08532584782059299
0.3971909192949533,0.07110487318382738
0.40161765322089193,0.08532584782059281
0.40604438714683055,0.05688389854706194
0.4104711210727691,0.0426629239102965
0.4148978549987078,0.056883898547062293
0.4193245889246463,0.04266292391029668
0.423751322850585,0.028441949273531237
0.4281780567765236,0.028441949273531237
0.43260479070246216,0.028441949273531237
0.4370315246284008,0.0
0.44145825855433934,0.0
0.445884992480278,0.01422097463676544
0.45031172640621653,0.01422097463676544
0.4547384603321552,0.02844194927353106
0.4591651942580938,0.02844194927353106
0.4635919281840325,0.02844194927353106
0.468018662109971,0.028441949273531237


==> data/bottleneck/distributions/1_4_normal.csv <==
score,p
0.0,0.0
0.019645167514681795,0.0
0.04061741344630714,8.32517393031838
0.04128095265477892,8.645372927638302
0.0419444918632507,9.072304924064902
0.04260803107172247,8.752105926744964
0.04327157028019425,8.111707932105093
0.04393510948866602,7.364576938358567
0.0445986486971378,6.937644941931987
0.045262187905609576,6.083780949078816
0.04592572711408135,6.297246947292109
0.04658926632255313,6.937644941931981
0.04725280553102489,7.151110940145273
0.04791634473949667,8.858838925851597
0.04857988394796845,12.487760895477573
0.04924342315644022,17.397478854383305
0.049906962364912,20.919667824902596
0.050570501573383775,26.256317780234912
0.05123404078185555,31.69970073467382
0.051897579990327326,36.716151692686196
0.0525611191987991,41.41240365337864
0.05322465840727088,44.72112662568465
0.05388819761574265,47.602917601564094
0.05455173682421442,47.17598560513751
0.0552152760326862,45.46825761943117
0.055878815241157974,42.37300064533842
0.05654235444962975,41.41240365337862
0.057205893658101525,38.63734567660581
0.0578694328665733,39.27774367124569
0.05853297207504508,38.85081167481909
0.05919651128351685,40.66527265963208
0.05986005049198863,40.4518066614188
0.0605235897004604,38.53061267749911
0.06118712890893217,35.32862270429981
0.06185066811740395,32.553564727527004
0.06251420732587573,27.750579767727913
0.0631777465343475,24.97552179095519
0.06384128574281929,24.762055792741844
0.06450482495129106,24.441856795421906
0.06516836415976282,25.082254790061782
0.0658319033682346,26.683249776661476
0.06649544257670638,27.32364777130136
0.06715898178517817,28.3909777623678
0.06782252099364994,28.390977762367793
0.0684860602021217,28.817909758794382
0.06914959941059348,26.46978377844808
0.06981313861906525,25.08225479006176
0.07047667782753704,22.413929812395658
0.07114021703600881,19.852337833836145
0.07180375624448057,18.78500784276968
0.07246729545295236,17.610944852596596
0.07313083466142413,16.223415864210164
0.07379437386989592,15.04935287403708
0.07445791307836769,14.942619874930434
0.07512145228683945,13.234891889224093
0.07578499149531123,12.701226893690873
0.076448530703783,12.487760895477576
0.07711206991225479,12.381027896370933
0.07777560912072656,12.16756189815764
0.07843914832919832,11.633896902624405
0.07910268753767011,11.847362900837696
0.07976622674614188,11.313697905304451
0.08042976595461367,10.459833912451298
0.08109330516308544,11.100231907091178
0.0817568443715572,10.13963491513136
0.08242038358002898,9.285770922278207
0.08308392278850076,7.791508934785128
0.08374746199697254,7.257843939251908
0.08441100120544431,5.336649955332273
0.08507454041391609,4.8029849597990415
0.08573807962238786,4.26931996426582
0.08640161883085963,4.909717958905713
0.08706515803933142,4.58951896158578
0.08772869724780319,3.8423879678392554
0.08839223645627496,3.0952569740927305
0.08905577566474673,2.0279269830262896
0.0897193148732185,1.0673299910664522
0.09038285408169029,0.74713099374652
0.09104639329016206,1.067329991066459
0.09170993249863384,1.067329991066459
0.09237347170710561,0.9605969919598148
0.09303701091557738,0.9605969919598148
0.09370055012404917,0.8538639928531708
0.09436408933252094,0.5336649955332318
0.09502762854099271,0.4269319964265854
0.09569116774946448,0.5336649955332295
0.09635470695793626,0.426931996426581
0.09701824616640804,0.32019899731993684
0.09768178537487981,0.32019899731993684
0.09834532458335159,0.2134659982132905
0.09900886379182336,0.2134659982132905
0.09967240300029513,0.2134659982132905
0.10033594220876692,0.2134659982132905
0.10099948141723869,0.1067329991066441
0.10166302062571046,0.1067329991066441
0.10232655983418222,0.0
0.102990099042654,0.0
0.1036536382511258,0.10673299910664635


==> data/bottleneck/distributions/1_64_anomaly.csv <==
score,p
0.0,0.0
0.011855773627758002,0.0
0.02960636824369426,19.00912655347794
0.03255377873778338,21.82845768275781
0.03550118923187251,22.533290465077787
0.03844859972596164,22.063401943531144
0.041396010220050766,20.50422639476273
0.044343420714139895,19.414939367540967
0.04729083120822901,18.304293771157983
0.050238241702318144,17.12957246729136
0.05318565219640727,15.292735519427202
0.05613306269049641,13.96850423143211
0.05908047318458552,11.982157299439464
0.06202788367867464,10.444340319832259
0.06497529417276379,8.906523340225055
0.0679227046668529,8.180331988743877
0.07087011516094203,7.133762099844534
0.07381752565503116,6.32213647171851
0.07676493614912028,5.5105108435924866
0.0797123466432094,4.976546614562207
0.08265975713729853,4.31443097056466
0.08560716763138766,3.780466741534376
0.0885545781254768,3.438729634954997
0.09150198861956592,3.374653927471364
0.09444939911365505,2.9261239750859316
0.09739680960774418,2.669821145151398
0.1003442201018333,2.2426497619271744
0.10329163059592243,2.1144983469599072
0.10623904109001155,1.9649883628314293
0.10918645158410067,1.8154783787029487
0.1121338620781898,1.5805341179296262
0.11508127257227892,1.6018926870908374
0.11802868306636805,1.3669484263175147
0.1209760935604572,1.0892870272217687
0.12392350405454633,1.025211319738136
0.12687091454863547,1.0252113197381372
0.12981832504272456,0.9184184739320804
0.1327657355368137,0.8329841972872363
0.13571314603090284,0.8116256281260252
0.13866055652499196,0.8116256281260252
0.1416079670190811,0.8329841972872364
0.1445553775131702,0.8329841972872364
0.14750278800725933,0.7689084898036026
0.15045019850134847,0.8116256281260249
0.15339760899543758,0.7689084898036023
0.1563450194895267,0.6834742131587561
0.15929242998361584,0.6621156439975464
0.16223984047770496,0.726191351481179
0.1651872509717941,0.6407570748363355
0.16813466146588324,0.6621156439975452
0.17108207195997233,0.6193985056751238
0.1740294824540615,0.55532279819149
0.1769768929481506,0.5126056598690679
0.1799243034422397,0.5339642290302792
0.18287171393632887,0.4912470907078571
0.18581912443041798,0.5126056598690683
0.18876653492450707,0.49124709070785644
0.19171394541859624,0.555322798191491
0.19466135591268535,0.46988852154664584
0.1976087664067745,0.4271713832242245
0.20055617690086364,0.36309567574059026
0.20350358739495275,0.4058128140630134
0.20645099788904187,0.2990199682569571
0.20939840838313098,0.32037853741816813
0.21234581887722012,0.2776613990957456
0.21529322937130924,0.2776613990957456
0.21824063986539838,0.19222712245090057
0.2211880503594875,0.1708685532896891
0.2241354608535766,0.14950998412847824
0.22708287134766575,0.10679284580605572
0.23003028184175486,0.08543427664484485
0.23297769233584403,0.08543427664484465
0.23592510282993312,0.08543427664484485
0.2388725133240223,0.06407570748363359
0.24181992381811143,0.06407570748363359
0.2447673343122005,0.06407570748363339
0.24771474480628966,0.08543427664484446
0.25066215530037883,0.08543427664484467
0.2536095657944679,0.08543427664484467
0.256556976288557,0.08543427664484467
0.2595043867826462,0.06407570748363359
0.2624517972767353,0.04271713832242294
0.26539920777082443,0.06407570748363359
0.2683466182649136,0.06407570748363359
0.27129402875900266,0.06407570748363359
0.27424143925309175,0.08543427664484465
0.27718884974718094,0.0640757074836332
0.28013626024127003,0.021358569161211063
0.28308367073535917,0.042717138322422125
0.2860310812294483,0.042717138322422125
0.28897849172353746,0.021358569161211063
0.29192590221762654,0.021358569161211063
0.2948733127117157,0.021358569161211063
0.29782072320580477,0.0
0.3007681336998939,0.02135856916121147
0.30371554419398306,0.02135856916121147
0.3066629546880722,0.042717138322422535
0.3096103651821613,0.06407570748363359


==> data/bottleneck/distributions/1_64_normal.csv <==
score,p
0.0,0.0
0.011288086883723698,0.0
0.02360862340778105,10.700917709319196
0.02412484822794788,13.44474276299076
0.024641073048114703,16.46295032202953
0.025157297868281532,24.28285172499357
0.025673522688448365,34.297813170894806
0.02618974750861519,46.23345215436624
0.026705972328782013,52.81863228317809
0.02722219714894884,57.62032612710338
0.02773842196911567,62.696402476395726
0.028254646789282502,67.90967007837183
0.02877087160944932,71.6138339008285
0.02928709642961615,77.92463152427304
0.029803321249782976,87.80240171749077
0.030319546069949806,93.8388168355684
0.03083577089011663,96.71983314192354
0.03135199571028346,94.93634685703702
0.031868220530450284,94.93634685703691
0.03238444535061711,89.03712299164317
0.03290067017078394,81.4916040940461
0.03341689499095076,72.57417266961343
0.03393311981111759,63.65674124518074
0.03444934463128442,50.89795474560807
0.034965569451451246,43.35243584801099
0.03548179427161807,34.297813170894855
0.035998019091784905,29.35892807428608
0.036514243911951724,27.712633042083052
0.03703046873211856,30.59364934843822
0.03754669355228538,28.810163063551688
0.0380629183724522,28.39858930550101
0.038579143192619035,26.34072051524722
0.03909536801278586,25.105999241095024
0.03961159283295269,20.578687902536934
0.04012781765311951,18.383627859599617
0.040644042473286346,17.697671596181717
0.041160267293453165,16.73733282739666
0.04167649211362,16.188567816662395
0.042192716933786824,18.246436606916056
0.04270894175395366,19.343966628384674
0.043225166574120476,19.343966628384724
0.0437413913942873,19.34396662838467
0.044257616214454135,17.972054101548874
0.04477384103462096,14.679464037142964
0.04529006585478779,11.661256478104267
0.04580629067495461,9.329005182483368
0.04632251549512144,6.72237138149539
0.046838740315288264,4.801693843925278
0.0473549651354551,3.5669725697730583
0.047871189955621916,2.88101630635516
0.04838741477578874,2.3322512956208414
0.048903639595955575,1.7834862848865356
0.0494198644161224,1.7834862848865316
0.04993608923628923,2.3322512956208437
0.05045231405645606,2.332251295620849
0.05096853887662289,2.057868790253688
0.051484763696789705,1.783486284886528
0.05200098851695654,1.783486284886528
0.05251721333712337,1.5091037795193727
0.05303343815729019,1.6462950322029541
0.053549662977457016,1.783486284886532
0.05406588779762385,1.7834862848865338
0.05458211261779067,1.7834862848865303
0.0550983374379575,1.9206775375701266
0.055614562258124334,1.646295032202956
0.05613078707829115,1.5091037795193782
0.05664701189845798,1.3719125268357968
0.05716323671862481,1.097530021468641
0.05767946153879163,0.5487650107343149
0.05819568635895846,0.4115737580507372
0.05871191117912529,0.41157375805074087
0.05922813599929211,0.6859562634178966
0.05974436081945894,0.8231475161014744
0.060260585639625774,0.6859562634178928
0.06077681045979259,0.548765010734315
0.06129303527995942,0.5487650107343149
0.06180926010012625,0.5487650107343149
0.06232548492029307,0.4115737580507372
0.0628417097404599,0.4115737580507372
0.06335793456062673,0.548765010734315
0.06387415938079355,0.4115737580507335
0.06439038420096038,0.13719125268357785
0.06490660902112722,0.27438250536715936
0.06542283384129403,0.27438250536715936
0.06593905866146088,0.274382505367163
0.06645528348162769,0.5487650107343187
0.06697150830179452,0.5487650107343187
0.06748773312196134,0.4115737580507372
0.06800395794212817,0.4115737580507372
0.068520182762295,0.2743825053671557
0.06903640758246182,0.0
0.06955263240262866,0.0
0.07006885722279547,0.0
0.07058508204296232,0.0
0.07110130686312913,0.0
0.07161753168329596,0.0
0.07213375650346279,0.0
0.07264998132362961,0.13719125268357785


==> data/bottleneck/distributions/1_8_anomaly.csv <==
score,p
0.0,0.0
0.014379697851836647,0.0
0.03958772074431175,8.243805332697375
0.04500188326463097,8.74378224286097
0.050416045784950195,8.48798010277727
0.05583020830526943,8.06939478264031
0.061244370825588645,7.720573682526177
0.06665853334590788,8.627508542822923
0.07207269586622711,9.080975972971293
0.07748685838654631,9.708853953176746
0.08290102090686555,10.162321383325118
0.08831518342718478,10.10418453330609
0.093729345947504,8.929820162921839
0.09914350846782323,8.220550592689774
0.10455767098814243,7.40663469242345
0.10997183350846167,6.639228272172356
0.11538599602878089,5.8601944819174605
0.12080015854910012,5.150924911685388
0.12621432106941935,4.464910081460919
0.13162848358973855,3.7672678812326503
0.1370426461100578,3.08125305100819
0.14245680863037702,2.54639403083318
0.14787097115069625,2.2673371507418727
0.15328513367101548,1.8836339406163254
0.15869929619133472,1.5813223205174105
0.1641134587116539,1.3836570304527323
0.16952762123197312,1.2208738503994698
0.17494178375229236,0.9999538203271848
0.1803559462726116,0.9185622303005545
0.18577010879293082,0.8255432702701176
0.19118427131325003,0.6627600902168551
0.19659843383356926,0.662760090216856
0.2020125963538885,0.6743874602206605
0.20742675887420772,0.7208969402358776
0.21284092139452696,0.6395053502092464
0.2182550839148462,0.7325243102396831
0.22366924643516536,0.6046232401978331
0.2290834089554846,0.5464863901788107
0.23449757147580383,0.4069579501331574
0.23991173399612306,0.44184006014457083
0.24532589651644227,0.30231162009891627
0.2507400590367615,0.3139389901027207
0.25615422155708073,0.29068425009511245
0.26156838407739996,0.32556636010652557
0.2669825465977192,0.33719373011033005
0.27239670911803837,0.33719373011033
0.2778108716383576,0.38370321012554787
0.28322503415867684,0.36044847011793835
0.28863919667899607,0.3023116200989161
0.2940533591993153,0.26742951008750265
0.29946752171963453,0.25580214008369817
0.30488168423995377,0.1627831800532626
0.310295846760273,0.15115581004945813
0.31571000928059223,0.15115581004945813
0.32112417180091146,0.15115581004945813
0.3265383343212307,0.12790107004184922
0.33195249684154987,0.1627831800532625
0.3373666593618691,0.15115581004945802
0.34278082188218834,0.17441055005706743
0.34819498440250757,0.17441055005706743
0.35360914692282674,0.19766529006467634
0.359023309443146,0.22092003007228528
0.3644374719634652,0.23254740007608973
0.36985163448378444,0.18603792006087141
0.3752657970041037,0.15115581004945802
0.3806799595244229,0.1279010700418492
0.38609412204474214,0.08139159002663136
0.3915082845650613,0.08139159002663136
0.39692244708538055,0.09301896003043583
0.40233660960569984,0.09301896003043582
0.407750772126019,0.08139159002663124
0.4131649346463383,0.08139159002663124
0.4185790971666575,0.11627370003804523
0.42399325968697676,0.11627370003804523
0.42940742220729594,0.09301896003043629
0.4348215847276151,0.09301896003043629
0.4402357472479343,0.06976422002282737
0.4456499097682536,0.023254740007608927
0.45106407228857287,0.023254740007608927
0.45647823480889205,0.023254740007608927
0.4618923973292112,0.03488211001141339
0.4673065598495305,0.03488211001141339
0.4727207223698497,0.03488211001141339
0.478134884890169,0.023254740007608927
0.48354904741048815,0.03488211001141339
0.48896320993080733,0.023254740007608927
0.4943773724511266,0.023254740007608927
0.4997915349714458,0.03488211001141339
0.505205697491765,0.03488211001141339
0.5106198600120843,0.023254740007608927
0.5160340225324035,0.03488211001141363
0.5214481850527226,0.03488211001141363
0.526862347573042,0.011627370003804703
0.5322765100933612,0.011627370003804703
0.5376906726136804,0.011627370003804703
0.5431048351339995,0.0
0.5485189976543188,0.0
0.553933160174638,0.011627370003804463


==> data/bottleneck/distributions/1_8_normal.csv <==
score,p
0.0,0.0
0.01386830024421215,0.0
0.029065455719828603,6.821778319513095
0.029729883335530755,8.953584044360927
0.030394310951232906,11.938112059147912
0.031058738566935064,14.17650807023816
0.031723166182637215,18.653300092418633
0.032387593798339366,22.916911542114327
0.03305202141404152,26.54098127435567
0.03371644902974367,31.550724727748012
0.034380876645445826,39.864767054654614
0.03504530426114798,45.94041337047098
0.03570973187685013,51.58969854131776
0.03637415949255228,60.969643730648286
0.03703858710825443,67.79142205016149
0.03770301472395658,72.05503349985717
0.03836744233965873,72.48139464482674
0.039031869955360884,71.30890149616042
0.039696297571063036,66.40574832901038
0.04036072518676519,60.43669229943631
0.04102515280246734,53.18855283495363
0.04168958041816949,48.1788093815612
0.04235400803387165,43.062475641926376
0.0430184356495738,38.479093333503506
0.04368286326527595,33.25616930762634
0.0443472908809781,28.033245281749117
0.04501171849668025,25.368488125689314
0.0456761461123824,22.27736982465994
0.04634057372808456,20.785105817266448
0.04700500134378671,19.079661237388216
0.04766942895948886,18.226938947449078
0.048333856575191014,17.054445798782762
0.048998284190893165,16.41490408132841
0.04966271180659532,15.242410932662093
0.050327139422297475,15.775362363874056
0.05099156703799962,14.922640073934891
0.05165599465370178,14.602869215207713
0.05232042226940392,14.069917783995752
0.05298484988510608,13.643556639026183
0.05364927750080822,12.897424635329438
0.05431370511651038,12.25788291787509
0.05497813273221254,11.405160627935953
0.05564256034791469,11.831521772905521
0.05630698796361684,12.151292631632698
0.05697141557931899,12.151292631632698
0.057635843195021144,12.257882917875111
0.058300270810723295,12.257882917875111
0.058964698426425446,11.938112059147935
0.0596291260421276,11.085389769208795
0.06029355365782975,11.085389769208795
0.0609579812735319,10.552438337996804
0.06162240888923405,10.33925776551202
0.0622868365049362,9.2733549030881
0.06295126412063837,8.52722289939135
0.0636156917363405,7.354729750725037
0.06428011935204267,7.354729750725066
0.06494454696774482,6.821778319513105
0.06560897458344697,6.6085977470283215
0.06627340219914912,5.542694884604398
0.06693782981485127,4.796562880907652
0.06760225743055343,4.796562880907652
0.06826668504625558,4.370201735938084
0.06893111266195773,3.9438405909685144
0.06959554027765988,4.370201735938084
0.07025996789336203,4.796562880907652
0.07092439550906418,4.370201735938084
0.07158882312476633,4.263611449695691
0.07225325074046848,4.2636114496956905
0.07291767835617063,3.73066001848373
0.07358210597187279,3.5174794459989442
0.07424653358757494,3.0911183010293755
0.07491096120327709,2.9845280147869833
0.07557538881897924,2.6647571560598067
0.07623981643468139,2.77134744230219
0.07690424405038354,2.0252154386054437
0.07756867166608569,1.8120348661206598
0.07823309928178786,1.3856737211510906
0.07889752689749001,1.172493148666306
0.07956195451319216,0.7461320036967458
0.08022638212889431,0.7461320036967458
0.08089080974459646,0.42636114496956906
0.08155523736029861,0.21318057248478453
0.08221966497600076,0.10659028624239227
0.08288409259170292,0.31977085872717675
0.08354852020740507,0.42636114496956906
0.08421294782310722,0.5329514312119613
0.08487737543880938,0.42636114496956906
0.08554180305451155,0.42636114496956906
0.08620623067021368,0.31977085872717675
0.08687065828591582,0.21318057248478453
0.08753508590161799,0.10659028624239227
0.08819951351732015,0.10659028624239227
0.08886394113302229,0.10659028624239227
0.08952836874872443,0.10659028624239227
0.09019279636442659,0.10659028624239227
0.09085722398012876,0.10659028624239227
0.0915216515958309,0.10659028624239227
0.09218607921153303,0.21318057248478453


==> data/bottleneck/distributions/1_96_anomaly.csv <==
score,p
0.0,0.0
0.011756750755012,0.0
0.029778219573199684,25.242413986888586
0.03291057860478752,26.970795836309293
0.03604293763637536,25.463486083907515
0.0391752966679632,21.866040141508588
0.04230765569955104,19.71561156141537
0.04544001473113888,17.36420834766858
0.04857237376272672,16.158360545747154
0.051704732794314555,14.771635573537512
0.05483709182590239,12.922668943924652
0.05796945085749024,10.510973340081787
0.061101809889078075,8.862981344122497
0.06423416892066593,7.235086811528577
0.06736652795225376,6.350798423452863
0.07049888698384159,5.466510035377146
0.07363124601542943,5.124853158166076
0.07676360504701726,4.743001354224292
0.07989596407860512,4.32095462355179
0.08302832311019295,3.496958625572142
0.08616068214178078,3.0347169681689303
0.08929304117336863,2.552377847400359
0.09242540020495646,2.1303311167278567
0.09555775923654432,1.9092590197089305
0.09869011826813215,1.9695514098050015
0.10182247729971998,1.6881869226899997
0.10495483633130784,1.5475046791325011
0.10808719536289565,1.5676021424978583
0.11121955439448353,1.3264325821135718
0.11435191342607134,1.045068094998572
0.11748427245765918,1.0249706316332157
0.12061663148924703,0.9043858514410716
0.12374899052083485,0.8842883880757146
0.12688134955242272,0.8641909247103581
0.1300137085840105,0.9244833148064272
0.13314606761559838,0.9244833148064279
0.1362784266471862,0.9043858514410706
0.13941078567877405,0.8440934613449993
0.14254314471036192,0.8842883880757141
0.1456755037419497,0.7838010712489293
0.14880786277353758,0.7034112177875002
0.1519402218051254,0.7034112177874988
0.15507258083671327,0.6632162910567858
0.15820493986830111,0.5225340474992848
0.16133729889988896,0.5024365841339279
0.16446965793147678,0.5426315108646425
0.1676020169630646,0.5024365841339286
0.17073437599465247,0.4220467306724993
0.1738667350262403,0.4823391207685712
0.17699909405782815,0.4622416574032142
0.18013145308941597,0.42204673067249976
0.1832638121210038,0.44214419403785665
0.18639617115259166,0.46224165740321393
0.1895285301841795,0.4019492673071417
0.19266088921576735,0.3215594138457143
0.19579324824735517,0.28136448711499973
0.198925607278943,0.18087717028821498
0.20205796631053086,0.18087717028821498
0.2051903253421187,0.2009746336535719
0.20832268437370657,0.2210720970189292
0.21145504340529436,0.26126702374964383
0.2145874024368822,0.26126702374964383
0.21771976146847005,0.2009746336535719
0.2208521205000579,0.16077970692285803
0.22398447953164577,0.12058478019214343
0.22711683856323356,0.040194926730714245
0.2302491975948214,0.06029239009607118
0.23338155662640925,0.040194926730713884
0.2365139156579971,0.060292390096070826
0.23964627468958496,0.08038985346142813
0.24277863372117275,0.08038985346142813
0.2459109927527606,0.040194926730714245
0.24904335178434844,0.040194926730714245
0.25217571081593626,0.0200974633653573
0.2553080698475242,0.0200974633653573
0.25844042887911195,0.0401949267307146
0.26157278791069977,0.10048731682678542
0.2647051469422876,0.10048731682678542
0.26783750597387546,0.10048731682678542
0.2709698650054634,0.08038985346142813
0.27410222403705115,0.060292390096070826
0.277234583068639,0.0
0.28036694210022683,0.040194926730713884
0.28349930113181465,0.040194926730713884
0.2866316601634026,0.040194926730713884
0.28976401919499034,0.040194926730713884
0.2928963782265782,0.040194926730713884
0.29602873725816603,0.0
0.29916109628975385,0.0
0.3022934553213418,0.0
0.30542581435292954,0.0
0.3085581733845174,0.0200974633653573
0.3116905324161052,0.0200974633653573
0.31482289144769304,0.0200974633653573
0.31795525047928097,0.0401949267307146
0.32108760951086873,0.0401949267307146
0.3242199685424566,0.0200974633653573
0.3273523275740444,0.040194926730714245


==> data/bottleneck/distributions/1_96_normal.csv <==
score,p
0.0,0.0
0.010743136517703502,0.0
0.022568998150527413,10.596491813548576
0.02311036070808762,15.960148163616367
0.023651723265647823,21.45462540027118
0.02419308582320803,29.303878595492343
0.024734448380768236,40.55447484197599
0.025275810938328442,48.14208626402312
0.025817173495888652,53.113279954329926
0.026358536053448855,57.82283187146254
0.02689989861100906,62.794025561769374
0.027441261168569264,67.76521925207611
0.027982623726129474,77.96924840586362
0.028523986283689677,88.04245667306404
0.029065348841249884,94.06021745606702
0.029606711398810093,99.03141114637364
0.030148073956370296,102.04029153787509
0.030689436513930503,96.93827696098143
0.031230799071490706,92.75200859019671
0.031772161629050916,87.12671046695495
0.03231352418661112,74.96036801436209
0.03285488674417133,62.139921128834246
0.03339624930173153,53.898205273851985
0.03393761185929174,41.993504594433304
0.034478974416851944,36.106564698017394
0.035020336974412154,33.22850519310299
0.03556169953197236,31.789475440645766
0.03610306208953257,29.696341255253373
0.03664442464709278,28.257311502796217
0.03718578720465297,24.201864018598588
0.03772714976221318,21.847088060032256
0.038268512319773386,18.83820766853075
0.038809874877333596,16.22178993679041
0.0393512374348938,15.306043730681273
0.039892599992454,16.09096905020335
0.04043396255001421,15.306043730681267
0.040975325107574415,15.306043730681314
0.041516687665134624,14.913581070920221
0.04205805022269483,14.913581070920184
0.04259941278025504,12.68962599894089
0.04314077533781524,11.904700679418768
0.04368213789537545,10.727312700135556
0.04422350045293566,10.465670926961547
0.04476486301049586,9.157462061091381
0.04530622556805606,9.942387380613473
0.04584758812561627,9.28828294767836
0.04638895068317648,8.11089496839521
0.04693031324073668,6.279402556176927
0.047471675798296885,5.102014576893742
0.048013038355857095,3.532163937849519
0.0485544009134173,2.7472386183274153
0.04909576347097751,1.9623132988052892
0.04963712602853772,1.8314924122182656
0.05017848858609793,1.8314924122182688
0.05071985114365812,1.4390297524572169
0.05126121370121833,1.3082088658701916
0.05180257625877854,1.0465670926961548
0.05234393881633875,0.7849253195221177
0.05288530137389895,0.6541044329350958
0.05342666393145915,0.523283546348074
0.05396802648901936,0.3924626597610555
0.05450938904657957,0.3924626597610589
0.05505075160413977,0.7849253195221143
0.05559211416169998,0.9157462061091328
0.05613347671926018,0.7849253195221143
0.05667483927682039,0.7849253195221143
0.0572162018343806,0.784925319522111
0.0577575643919408,0.523283546348074
0.058298926949501007,0.3924626597610589
0.058840289507061216,0.5232835463480774
0.059381652064621426,0.5232835463480774
0.059923014622181636,0.3924626597610589
0.060464377179741825,0.26164177317404036
0.061005739737302035,0.1308208865870185
0.061547102294862245,0.0
0.062088464852422455,0.0
0.06262982740998266,0.0
0.06317118996754287,0.0
0.06371255252510306,0.0
0.06425391508266327,0.0
0.06479527764022348,0.0
0.06533664019778368,0.0
0.06587800275534389,0.0
0.0664193653129041,0.0
0.06696072787046431,0.0
0.06750209042802452,0.0
0.06804345298558472,0.0
0.06858481554314491,0.0
0.06912617810070512,0.0
0.06966754065826533,0.0
0.07020890321582554,0.0
0.07075026577338575,0.0
0.07129162833094595,0.0
0.07183299088850616,0.0
0.07237435344606637,0.0
0.07291571600362658,0.0
0.07345707856118677,0.0
0.07399844111874698,0.1308208865870185


==> data/bottleneck/distributions/2_128_anomaly.csv <==
score,p
0.0,0.0
0.05029889941215515,0.0
0.10719223618507386,7.952814016312049
0.11048945486545562,10.17115113281655
0.11378667354583741,11.951857117493628
0.11708389222621918,12.630939908260302
0.12038111090660095,12.925209117592539
0.12367832958698273,12.36685215629549
0.1269755482673645,12.072582946963259
0.13027276694774628,11.785859101972893
0.13356998562812805,11.899039567100662
0.13686720430850982,12.40457897800475
0.1401644229888916,11.536862078691765
0.1434616416692734,10.495601799516182
0.14675886034965516,9.303434233503557
0.15005607903003693,7.975450109337608
0.1533532977104187,5.968383194404963
0.15665051639080046,5.334572589689391
0.15994773507118226,5.0403033803571535
0.16324495375156403,4.8592146361527115
0.1665421724319458,4.421583504325296
0.16983939111232757,4.0820421089419545
0.17313660979270934,3.5840480623797193
0.17643382847309114,3.138871566210452
0.1797310471534729,2.5956053335971
0.18302826583385468,2.4824248684693204
0.18632548451423644,2.157974201769682
0.18962270319461821,2.0976112870348658
0.192919921875,2.1277927444022735
0.19621714055538178,2.195701023478942
0.19951435923576355,2.0146122792744947
0.20281157791614532,2.044793736641903
0.2061087965965271,1.8712503567793057
0.20940601527690889,1.6901616125748582
0.21270323395729065,1.4336192249518862
0.21600045263767242,1.1997129303544747
0.2192976713180542,1.1091685582522501
0.22259488999843596,1.124259286935954
0.22589210867881776,1.0035334574663235
0.22918932735919953,1.0789871008848395
0.2324865460395813,1.2223490233800294
0.23578376471996307,1.2449851164055858
0.2390809834003449,1.3204387598241063
0.24237820208072663,1.267621209431141
0.2456754207611084,1.0563510078592853
0.24897263944149017,0.9884427287826189
0.25226985812187197,0.7168096124759454
0.2555670768022537,0.5432662326133475
0.2588642954826355,0.5734476899807553
0.26216151416301725,0.5432662326133475
0.2654587328433991,0.36972285275074884
0.26875595152378084,0.36972285275074884
0.2720531702041626,0.36972285275074884
0.2753503888845444,0.46026722485297267
0.2786476075649261,0.5583569612970486
0.281944826245308,0.7469910698433514
0.2852420449256897,1.0186241861500274
0.28853926360607146,1.3355294885078108
0.29183648228645326,1.5543450544215183
0.295133700966835,1.6524347908655943
0.29843091964721685,1.7052523412585594
0.3017281383275986,1.969340093223383
0.30502535700798034,1.9316132715141232
0.30832257568836213,1.9240679071722713
0.3116197943687439,2.3616990389996864
0.3149170130491257,2.5805146049133976
0.31821423172950747,2.6333321553063627
0.3215114504098892,2.8068755351689583
0.324808669090271,2.8521477212200708
0.32810588777065275,2.6861497056993264
0.3314031064510346,2.6786043413574747
0.33470032513141634,2.41451658939265
0.3379975438117981,2.354153674657834
0.3412947624921799,2.3692444033415385
0.3445919811725616,2.2937907599230263
0.3478891998529435,2.0976112870348667
0.3511864185333252,1.8863410854630043
0.35448363721370696,1.6373440621818929
0.35778085589408876,1.3204387598241092
0.3610780745744705,1.2978026667985532
0.36437529325485235,1.335529488507813
0.3676725119352341,1.3808016745589247
0.37096973061561583,1.2978026667985516
0.37426694929599763,1.2525304807474398
0.3775641679763794,1.2525304807474398
0.3808613866567612,1.116713922594104
0.38415860533714297,0.9507159070733602
0.3874558240175247,0.8148993489200222
0.3907530426979065,0.7017188837922425
0.39405026137828825,0.3319960310414888
0.3973474800586701,0.21127020157185705
0.40064469873905184,0.19617947288815304
0.4039419174194336,0.20372483723000517
0.4072391360998154,0.22636093025556114
0.4105363547801971,0.18863410854630053
0.4138335734605789,0.1509072868370406
0.4171307921409607,0.13581655815333665
0.42042801082134246,0.1735433798625972


==> data/bottleneck/distributions/2_128_normal.csv <==
score,p
0.0,0.0
0.042561225593090043,0.0
0.08804547369480131,3.678767848215321
0.08950698494911191,4.4779009388388715
0.09096849620342252,5.111696148643747
0.09243000745773315,5.965941866206871
0.09389151871204375,7.3437575396957495
0.09535302996635435,8.542457175631085
0.09681454122066496,9.20380869890575
0.09827605247497558,9.382924736459302
0.09973756372928617,9.892716535650191
0.10119907498359679,10.93985644750174
0.10266058623790739,12.799907606711745
0.10412209749221799,15.142194251642838
0.10558360874652861,17.4018119561646
0.10704512000083921,18.972521823941936
0.10850663125514981,20.019661735793484
0.10996814250946041,20.50189722151455
0.11142965376377105,20.005883579058594
0.11289116501808165,19.923214638649256
0.11435267627239225,19.52364809333745
0.11581418752670287,19.06896892108615
0.11727569878101347,17.842712971681046
0.11873721003532409,17.332921172490128
0.12019872128963469,16.878242000238828
0.12166023254394531,16.74046043288998
0.12312174379825591,16.947132783913236
0.12458325505256651,16.933354627178375
0.1260447663068771,17.55337168024834
0.1275062775611877,17.470702739839005
0.1289677888154983,17.567149836983226
0.13042930006980896,17.622262463922855
0.13189081132411956,18.118276106378786
0.13335232257843016,18.24227951699286
0.13481383383274076,18.49028633822086
0.13627534508705139,18.242279516992795
0.13773685634136199,16.657791492480566
0.13919836759567258,14.99063452755908
0.1406598788499832,12.91013286059082
0.1421213901042938,11.091416171585482
0.1435829013586044,9.424259206663955
0.14504441261291504,8.363341138077509
0.14650592386722563,7.729545928272619
0.14796743512153626,7.591764360923763
0.14942894637584686,7.302423069491096
0.15089045763015746,7.24731044255154
0.15235196888446806,7.01308177805843
0.15381348013877866,6.434399195193079
0.15527499139308928,5.525040850690411
0.15673650264739988,4.932580111090187
0.1581980139017105,4.036999923322437
0.1596595251560211,3.458317340457093
0.1611210364103317,3.1414197355546634
0.1625825476646423,2.9071910710615434
0.1640440589189529,3.2516449894337653
0.1655055701732635,3.389426556782655
0.16696708142757416,3.4169828702524425
0.16842859268188476,3.306757616373331
0.16989010393619536,3.224088675964
0.17135161519050596,2.273395861256662
0.17281312644481658,1.6258224947168824
0.17427463769912718,1.198699635935326
0.17573614895343778,0.8818020310328807
0.1771976602077484,0.6062388963351094
0.178659171462059,0.5649044261304434
0.1801206827163696,0.49601364245599716
0.18158219397068023,0.39956654531177466
0.18304370522499083,0.46845732898621933
0.18450521647930146,0.39956654531177466
0.18596672773361206,0.3720102318419989
0.18742823898792266,0.3444539183722216
0.18888975024223326,0.3582320751071105
0.19035126149654386,0.22045050775822111
0.19181277275085448,0.19289419428844326
0.19327428400516508,0.24800682122799894
0.1947357952594757,0.44090101551644506
0.1961973065137863,0.6889078367444403
0.1976588177680969,0.8955801877677743
0.1991203290224075,0.9506928147073289
0.2005818402767181,0.8542457175631066
0.2020433515310287,0.6337952098048838
0.20350486278533936,0.3995665453117775
0.20496637403964996,0.24800682122799947
0.20642788529396056,0.22045050775822164
0.20788939654827115,0.20667235102333273
0.20935090780258178,0.16533788081866596
0.21081241905689238,0.1377815673488881
0.21227393031120298,0.06889078367444354
0.21373544156551363,0.041334470204666754
0.21519695281982418,0.013778156734888917
0.21665846407413483,0.02755631346977731
0.21811997532844543,0.013778156734888395
0.21958148658275603,0.013778156734888395
0.22104299783706666,0.02755631346977731
0.22250450909137726,0.02755631346977731
0.22396602034568786,0.013778156734888917
0.22542753159999845,0.013778156734888917
0.22688904285430905,0.027556313469777834


==> data/bottleneck/distributions/2_16_anomaly.csv <==
score,p
0.0,0.0
0.05644264817237851,0.0
0.1239285218715667,2.6268215827599284
0.12945013463497154,3.8568769722855896
0.1349717473983764,5.046381085233483
0.14049336016178124,5.9835661439197
0.1460149729251861,6.898222715618267
0.15153658568859094,7.592100114837872
0.15705819845199578,8.177840776516758
0.16257981121540063,8.448182620368561
0.16810142397880548,8.736547253810475
0.17362303674221033,8.48873389694633
0.17914464950561518,8.101243920758758
0.18466626226902,7.529020351272462
0.19018787503242482,7.155047467277474
0.1957094877958297,6.366550422709741
0.20123110055923457,5.771798366235795
0.2067527133226394,5.073415269618662
0.21227432608604424,4.217332764087981
0.2177959388494491,3.226079336631405
0.22331755161285397,2.419559502473553
0.22883916437625879,1.7752447746267783
0.23436077713966358,1.324675034873789
0.23988238990306848,1.1219186519849438
0.24540400266647336,1.0498274936244656
0.2509256154298782,1.0813673754071744
0.25644722819328303,1.1759870207553025
0.2619688409566879,1.153458533767653
0.2674904537200927,1.1264243493824737
0.2730120664834976,1.054333191021995
0.27853367924690237,1.067850283214585
0.28405529201030727,1.0002648222516366
0.2895769047737121,1.072355980612115
0.29509851753711697,1.1264243493824737
0.3006201303005218,1.1489528363701234
0.30614174306392666,1.1174129545874139
0.3116633558273315,1.0768616780096447
0.31718496859073636,0.9146565716985686
0.32270658135414115,0.8425654133380902
0.32822819411754606,0.8786109925183293
0.3337498068809509,0.7794856497726718
0.33927141964435575,0.8560825055306799
0.3447930324077606,0.9507021508788076
0.35031464517116545,0.9777363352639871
0.3558362579345703,1.022793309239289
0.36135787069797515,1.25258387651331
0.36687948346137994,1.473363048992279
0.37240109622478484,1.6671080370860607
0.3779227089881897,1.7527162876391316
0.3834443217515945,1.8653587225773722
0.3889659345149994,1.9374498809378586
0.3944875472784042,1.8563473277823124
0.400009160041809,1.9239327887452695
0.4055307728052139,2.0050353419008005
0.41105238556861873,2.099654987248937
0.41657399833202363,2.0591037106711596
0.4220956110954285,1.9915182497082173
0.4276172238588333,1.7527162876391267
0.4331388366222382,1.6355681553033559
0.43866044938564297,1.4192946802219135
0.4441820621490479,1.2751123635009634
0.4497036749124527,1.2165382973330696
0.4552252876758575,1.1174129545874152
0.4607469004392624,0.9281736638911562
0.46626851320266727,0.6803603070270151
0.47179012596607206,0.43254695016286826
0.47731173872947696,0.23880196206908524
0.48283335149288176,0.17121650110613526
0.48835496425628655,0.13066522452836726
0.49387657701969145,0.16220510631107576
0.4993981897830963,0.17572219850366563
0.5049198025465012,0.16220510631107557
0.510441415309906,0.12615952713083695
0.5159630280733108,0.10363104014318707
0.5214846408367158,0.05857406616788876
0.5270062536001205,0.054068368770358546
0.5325278663635254,0.05857406616788876
0.5380494791269301,0.07209115836047812
0.5435710918903351,0.08110255315553819
0.5490927046537399,0.09011394795059771
0.5546143174171448,0.09912534274565786
0.5601359301805496,0.1081367375407172
0.5656575429439545,0.1261595271308374
0.5711791557073593,0.12165382973330721
0.5767007684707641,0.1261595271308375
0.582222381234169,0.13066522452836687
0.5877439939975739,0.1261595271308375
0.5932656067609787,0.13066522452836654
0.5987872195243836,0.19374498809378596
0.6043088322877884,0.21627347508143568
0.6098304450511933,0.20275638288884612
0.6153520578145981,0.20275638288884612
0.6208736705780029,0.18022789590119687
0.6263952833414077,0.15319371151601724
0.6319168961048126,0.14418231672095666
0.6374385088682175,0.16220510631107668
0.6429601216316223,0.1576994089135464
0.6484817343950272,0.144182316720957


==> data/bottleneck/distributions/2_16_normal.csv <==
score,p
0.0,0.0
0.047993451356887804,0.0
0.10012139916419979,1.636477123968875
0.10218864738941189,1.8994823760352986
0.10425589561462398,2.4449747506915918
0.10632314383983607,2.6787571969728554
0.10839039206504819,2.7079800027580143
0.11045764029026026,3.3703636005549398
0.11252488851547238,3.740519140500284
0.11459213674068447,4.159379356754215
0.11665938496589656,4.656167055101913
0.11872663319110865,5.620519646012134
0.12079388141632075,5.941970509648877
0.12286112964153284,6.584872236922365
0.12492837786674496,6.545908495875494
0.12699562609195705,7.013473388438031
0.12906287431716915,7.266737705242724
0.13113012254238124,7.831711950422455
0.13319737076759336,8.581763965574854
0.13526461899280545,10.003940513785903
0.13733186721801754,10.364355118469524
0.13939911544322964,10.685805982106292
0.14146636366844173,11.426117061996974
0.14353361189365382,11.708604184586841
0.14560086011886592,11.747567925633685
0.147668108344078,12.497619940786084
0.1497353565692901,12.741143322329075
0.15180260479450222,12.819070804422827
0.15386985301971431,13.189226344368132
0.1559371012449264,13.130780732797849
0.1580043494701385,13.033371380180654
0.16007159769535062,13.656791236930705
0.1621388459205627,13.559381884313506
0.1642060941457748,13.10155792701273
0.1662733423709869,13.46197253169635
0.168340590596199,13.121039797536167
0.17040783882141108,12.059277854008743
0.17247508704662318,11.163111809930546
0.17454233527183527,10.744251593676584
0.17660958349704736,9.779899002766353
0.17867683172225945,9.22466569284834
0.18074407994747155,9.059069793399086
0.18281132817268367,8.688914253453744
0.1848785763978958,8.377204325078747
0.18694582462310788,7.948603173563089
0.18901307284831997,7.646634180449785
0.19108032107353207,7.159587417363833
0.19314756929874416,7.032955258961479
0.19521481752395625,6.614095042707541
0.19728206574916834,6.175752955930163
0.19934931397438044,5.45492374656291
0.20141656219959253,4.812022019289424
0.20348381042480462,4.208084033062815
0.20555105865001674,3.682073528929952
0.20761830687522886,3.233990506890855
0.20968555510044093,2.9515033843009997
0.211752803325653,3.058653672179914
0.21382005155086511,3.0878764779650725
0.21588729977607723,2.863834966945533
0.21795454800128936,2.7469437438048994
0.22002179622650142,2.756684679066619
0.22208904445171349,2.444974750691595
0.2241562926769256,2.2696379159806437
0.22622354090213773,2.0748192107462535
0.2282907891273498,1.8800005055118636
0.23035803735256186,1.6169952534454317
0.23242528557777398,1.5390677713516758
0.2344925338029861,1.3539900013790054
0.23655978202819822,1.305285325070408
0.2386270302534103,1.2370987782383716
0.2406942784786224,1.2370987782383769
0.2427615267038345,1.0715028787891452
0.2448287749290466,0.9838344614336695
0.24689602315425868,0.9448707203867917
0.24896327137947077,1.0033163319571083
0.25103051960468287,1.013057267218828
0.25309776782989496,0.97409352617195
0.25516501605510705,0.9059069793399134
0.25723226428031915,0.8182385619844353
0.25929951250553124,0.6429017272734844
0.26136676073074333,0.4578239573008139
0.2634340089559554,0.3701555399453384
0.26550125718116757,0.24352338154298492
0.26756850540637966,0.1461140289257925
0.26963575363159176,0.08766841735547551
0.27170300185680385,0.077927482093756
0.27377025008201594,0.058445611570317
0.27583749830722804,0.048704676308597504
0.27790474653244013,0.06818654683203651
0.2799719947576522,0.08766841735547551
0.2820392429828643,0.0974093526171945
0.2841064912080764,0.0974093526171945
0.2861737394332885,0.10715028787891398
0.28824098765850065,0.10715028787891398
0.29030823588371274,0.07792748209375548
0.29237548410892483,0.07792748209375601
0.2944427323341369,0.058445611570317
0.296509980559349,0.06818654683203651


==> data/bottleneck/distributions/2_1_anomaly.csv <==
score,p
0.0,0.0
0.13224513828754425,0.0
0.27729839146137236,0.6215738438732071
0.28370244890451435,1.192644812931719
0.2901065063476563,2.125005578741534
0.2965105637907982,3.08844503674501
0.3029146212339401,4.234471811386241
0.309318678677082,4.891009183977323
0.315722736120224,5.093020683236117
0.32212679356336593,4.984245260558296
0.32853085100650786,4.642379646428037
0.3349349084496498,4.222817301813613
0.3413389658927917,3.985842273836952
0.34774302333593365,3.678940188424554
0.35414708077907564,3.375922939536371
0.36055113822221757,3.204990132471232
0.3669551956653595,2.956360594921951
0.3733592531085015,2.867009354865183
0.3797633105516434,2.956360594921952
0.38616736799478535,3.041826998454518
0.3925714254379272,3.0418269984545176
0.39897548288106915,3.1506024211323345
0.4053795403242111,3.0729056906481773
0.41178359776735307,3.0962147097934283
0.418187655210495,3.274917189906976
0.42459171265363693,3.539086073553084
0.43099577009677886,3.7061340440940165
0.4373998275399208,3.9858422738369526
0.4438038849830628,3.8809516876833485
0.4502079424262047,3.8149094667718204
0.45661199986934664,3.8926061972559785
0.4630160573124885,3.7799459380539515
0.46942011475563045,3.601243457940405
0.4758241721987725,3.803254957199205
0.4822282296419143,3.651746332755105
0.4886322870850563,3.4147713047784385
0.49503634452819834,3.1272934019870826
0.5014404019713401,2.703846220848466
0.5078444594144822,2.420253154581304
0.514248516857624,2.148314597886777
0.520652574300766,1.8142186568049339
0.527056631743908,1.6199768305945497
0.5334606891870498,1.6432858497397898
0.5398647466301918,1.42961984090838
0.5462688040733339,1.3480382739000263
0.5526728615164757,1.2897657260369086
0.5590769189596176,1.2548021973190409
0.5654809764027595,1.1848751398833095
0.5718850338459015,1.1499116111654413
0.5782890912890434,1.1110632459233618
0.5846931487321853,1.0178271693423808
0.5910972061753272,0.9207062562371948
0.5975012636184692,0.8235853431320024
0.6039053210616111,0.7575431222204706
0.6103093785047531,0.625458680397416
0.6167134359478951,0.5904951516795497
0.623117493391037,0.5322226038164344
0.6295215508341789,0.4739500559533214
0.6359256082773209,0.3845988158965493
0.6423296657204628,0.3807139793723404
0.6487337231636048,0.380713979372339
0.6551377806067468,0.34963528717867953
0.6615418380498886,0.3030172488881899
0.6679458954930306,0.2797082297429436
0.6743499529361724,0.24862953754928338
0.6807540103793144,0.20589633578300126
0.6871580678224565,0.20978117230720805
0.6935621252655982,0.26028404712190517
0.6999661827087402,0.3574049602270958
0.7063702401518823,0.38071397937234214
0.7127742975950241,0.38848365242075655
0.7191783550381661,0.3807139793723414
0.725582412481308,0.31467175846081397
0.7319864699244499,0.18647215316196303
0.7383905273675919,0.12431476877464143
0.7447945848107338,0.08935124005677386
0.7511986422538758,0.05050287481469856
0.7576026996970177,0.034963528717867974
0.7640067571401595,0.042733201766283035
0.7704108145833015,0.06215738438732108
0.7768148720264435,0.08546640353256607
0.7832189294695854,0.10100574962939646
0.7896229869127274,0.11654509572622658
0.7960270443558694,0.11266025920201925
0.8024311017990111,0.10100574962939626
0.8088351592421532,0.09712091310518874
0.8152392166852952,0.10489058615360392
0.8216432741284372,0.10877542267781144
0.8280473315715791,0.12042993225043423
0.834451389014721,0.12042993225043426
0.8408554464578628,0.12819960529885
0.8472595039010049,0.15927829749250982
0.8536635613441467,0.18647215316196353
0.8600676187872885,0.17481764358934054
0.8664716762304308,0.1825873166377556
0.8728757336735725,0.14373895139567963
0.8792797911167144,0.09712091310518925
0.8856838485598564,0.0505028748146981


==> data/bottleneck/distributions/2_1_normal.csv <==
score,p
0.0,0.0
0.1240241527557373,0.0
0.2587070882320404,0.4571945466594185
0.2640364795923233,0.7141303249473571
0.2693658709526062,0.8652690180579075
0.27469526231288904,1.159989469623484
0.280024653673172,1.5529500717109153
0.2853540450334549,1.8930121312096575
0.2906834363937378,2.2444095926916914
0.2960128277540207,3.0567800681609
0.30134221911430353,4.1789848645067496
0.30667161047458646,5.350309736113516
0.3120010018348694,6.0908893323552205
0.31733039319515227,6.396945185904089
0.3226597845554352,6.245806492793538
0.327989175915718,5.56190390646829
0.33331856727600095,4.779761169621191
0.3386479586362839,4.254554211062023
0.34397734999656676,4.258332678389786
0.3493067413568497,4.398135969517046
0.3546361327171325,4.775982702293426
0.35996552407741544,4.893115189454102
0.3652949154376984,5.127380163775458
0.37062430679798125,5.150050967742041
0.3759536981582642,4.904450591437397
0.381283089518547,4.45859144676126
0.38661248087882993,4.205434135801096
0.39194187223911287,3.899378282252228
0.39727126359939574,3.510196147492556
0.40260065495967867,3.612214765342178
0.40793004631996166,3.396842127659643
0.4132594376802444,3.1739125553215786
0.41858882904052735,3.1399063493717048
0.42391822040081023,3.071893937471956
0.42924761176109316,2.644927129434651
0.43457700312137615,2.78473042056191
0.4399063944816589,2.8867490384115326
0.44523578584194184,2.762059616595327
0.4505651772022247,2.588250119518192
0.45589456856250765,2.4937884363240985
0.46122395992279064,2.149947909497596
0.4665533512830734,1.9723599450926972
0.47188274264335633,1.9383537391428232
0.4772121340036392,1.8627843925875471
0.48254152536392214,1.9799168797482238
0.48787091672420513,2.2670803966582698
0.4932003080844879,2.3502066778690733
0.4985296994447708,2.508902305635153
0.5038590908050538,2.712939541334388
0.5091884821653366,2.493788436324098
0.5145178735256195,2.165061778808648
0.5198472648859024,1.9421322064705833
0.5251766562461853,1.6134055489551329
0.5305060476064682,1.2960142934229801
0.5358354389667511,1.2544511528175775
0.541164830327034,1.21666647953994
0.5464942216873169,1.1788818062623023
0.5518236130475997,1.0353000478072776
0.5571530044078827,1.0126292438406952
0.5624823957681656,1.0504139171183342
0.5678117871284485,1.0806416557404437
0.5731411784887314,1.1751033389345389
0.5784705698490142,1.2091095448844131
0.5837999612092972,1.1788818062623032
0.5891293525695801,1.0768631884126785
0.594458743929863,0.9219460279743659
0.5997881352901459,0.7216872596028845
0.6051175266504287,0.7216872596028845
0.6104469180107117,0.8123704754692138
0.6157763093709946,0.8614905507301442
0.6211057007312775,0.8992752240077815
0.6264350920915603,0.8728259527134348
0.6317644834518432,0.7254657269306466
0.6370938748121262,0.5176500239036419
0.6424232661724091,0.32494819018768395
0.647752657532692,0.20781570302700852
0.6530820488929748,0.1171324871606773
0.6584114402532577,0.0831262812108031
0.6637408316135407,0.06801241189974819
0.6690702229738236,0.05667700991645656
0.6743996143341064,0.03778467327763794
0.6797290056943893,0.03778467327763794
0.6850583970546722,0.030227738622110333
0.6903877884149552,0.03400620594987406
0.6957171797752381,0.03778467327763794
0.7010465711355209,0.03778467327763794
0.7063759624958038,0.030227738622110333
0.7117053538560867,0.01889233663881893
0.7170347452163697,0.011335401983291485
0.7223641365766525,0.003778467327763723
0.7276935279369354,0.003778467327763723
0.7330229192972183,0.007556934655527525
0.7383523106575012,0.011335401983291327
0.7436817020177842,0.011335401983291327
0.749011093378067,0.011335401983291327
0.75434048473835,0.007556934655527603
0.7596698760986328,0.0037784673277638015
0.7649992674589158,0.007556934655527603


==> data/bottleneck/distributions/2_256_anomaly.csv <==
score,p
0.0,0.0
0.04684434458613394,0.0
0.10009511575102803,2.982451113960469
0.1032983290404081,5.498894241364603
0.10650154232978819,7.603696980643997
0.10970475561916826,9.335693330678332
0.11290796890854833,11.22302567623144
0.11611118219792842,12.37251204307037
0.11931439548730849,12.589982436796655
0.12251760877668856,13.320061615734906
0.12572082206606866,13.42103001282212
0.1289240353554487,13.102591222008622
0.13212724864482878,12.628816435676349
0.13533046193420883,11.813302459202806
0.13853367522358892,10.578381294828528
0.141736888512969,10.112373308272204
0.14494010180234906,9.591997723284312
0.14814331509172912,8.22504096271911
0.1513465283811092,7.091088195432046
0.15454974167048927,6.361009016493808
0.15775295495986935,5.599862638451811
0.16095616824924944,4.660079865563238
0.1641593815386295,4.442609471836947
0.16736259482800958,4.217372278334724
0.17056580811738967,3.728063892450591
0.17376902140676972,3.044585512167976
0.1769722346961498,2.897016316425135
0.1801754479855299,2.8814827168732626
0.18337866127490995,2.648478723595105
0.18658187456429004,2.531976726956021
0.18978508785367007,2.5086763276282045
0.19298830114305016,2.1980043365906607
0.19619151443243027,1.7708303489140291
0.1993947277218103,1.638794752723068
0.20259794101119036,1.467925157652417
0.20580115430057044,1.1805535659426871
0.20900436758995053,1.079585168855481
0.2122075808793306,1.1106523679592337
0.21541079416871067,1.133952767287052
0.21861400745809076,1.1339527672870535
0.22181722074747082,1.2193875648223753
0.2250204340368509,1.180553565942684
0.228223647326231,1.2659883634780127
0.23142686061561105,1.3591899607892777
0.23463007390499113,1.6154943533952495
0.23783328719437122,1.63879475272307
0.24103650048375128,1.4989923567561723
0.2442397137731313,1.1727867661667448
0.24744292706251142,0.8388143758013781
0.2506461403518915,0.4815415861082023
0.2538493536412716,0.2796047919337947
0.25705256693065165,0.2640711923819159
0.2602557802200317,0.38833998879693593
0.26345899350941177,0.5436759843157114
0.2666622067987919,0.6679447807307315
0.26986542008817194,0.7611463780419936
0.27306863337755205,0.9320159731126475
0.2762718466669321,1.0951187684073613
0.27947505995631217,1.2892887628058305
0.28267827324569217,1.4135575592208451
0.2858814865350723,1.6543283522749495
0.2890846998244524,1.794130748241847
0.2922879131138324,1.9106327448809206
0.2954911264032125,2.0116011419681246
0.2986943396925926,2.2135379361425374
0.30189755298197263,2.3378067325575578
0.3051007662713527,2.368873931661305
0.3083039795607328,2.4387751296447613
0.31150719285011286,2.5242099271800877
0.31471040613949297,2.640711923819169
0.31791361942887303,2.555277126283835
0.3211168327182531,2.7106131218026173
0.32432004600763314,2.6873127224748012
0.32752325929701326,2.6717791229229144
0.3307264725863933,2.4853759283003845
0.33392968587577343,2.3455735323334945
0.3371328991651535,2.0815023399515717
0.34033611245453355,1.926166344432796
0.3435393257439136,1.693162351154643
0.3467425390332937,1.592193954067439
0.3499457523226738,1.6077275536193114
0.3531489656120539,1.7863639484659077
0.35635217890143395,1.817431147569663
0.359555392190814,1.7397631498102712
0.36275860548019406,1.6853955513787002
0.3659618187695742,1.5921939540674406
0.36916503205895423,1.2038539652705027
0.37236824534833424,0.9786167717682768
0.37557145863771435,0.8388143758013833
0.37877467192709446,0.5825099831954044
0.38197788521647447,0.36503958946911913
0.3851810985058545,0.2718379921578539
0.38838431179523464,0.18640319462252997
0.3915875250846147,0.10873519686314244
0.3947907383739948,0.10873519686314201
0.39799395166337487,0.12426879641501953
0.4011971649527549,0.14756919574283595
0.404400378242135,0.15533599551877467


==> data/bottleneck/distributions/2_256_normal.csv <==
score,p
0.0,0.0
0.03955651819705959,0.0
0.08170590549707406,2.454142490403441
0.08300234004855149,3.1531071237461936
0.08429877460002892,3.556953356344228
0.08559520915150635,3.5103557141213786
0.08689164370298379,3.92973449412703
0.08818807825446122,4.690829317100236
0.08948451280593865,5.933433109709573
0.09078094735741608,6.678995385275175
0.09207738190889352,7.875001535661663
0.09337381646037096,8.698226548265348
0.0946702510118484,9.039942591232931
0.09596668556332583,8.527368526781578
0.09726312011480326,8.449705789743494
0.09855955466628069,8.869084569749145
0.09985598921775812,9.630179392722365
0.10115242376923557,11.851333672011554
0.102448858320713,15.0510384379806
0.10374529287219043,18.809914910623846
0.10504172742366787,19.803997944711313
0.1063381619751453,20.875743715836865
0.10763459652662273,20.39423474620075
0.10893103107810016,19.07396821655333
0.1102274656295776,17.272192717269785
0.11152390018105503,17.163464885416467
0.11282033473253246,16.79068374763367
0.11411676928400989,16.371304967628014
0.11541320383548732,15.967458735029982
0.11670963838696476,16.091719114290918
0.11800607293844219,16.29364223058993
0.11930250748991962,16.480032799481332
0.12059894204139705,17.241127622454552
0.12189537659287449,18.15754791950394
0.12319181114435192,18.01775499283539
0.12448824569582935,18.73225217358576
0.12578468024730677,19.105033311368558
0.1270811147987842,18.794382363216226
0.12837754935026163,18.576926699509592
0.12967398390173906,18.747784720993373
0.1309704184532165,18.110950277281088
0.13226685300469393,17.50518092838404
0.13356328755617136,17.707104044683057
0.1348597221076488,17.303257812085022
0.13615615665912623,16.27810968318232
0.13745259121060366,15.408287028355783
0.1387490257620811,14.383138899453078
0.14004546031355852,12.814351611283788
0.14134189486503596,11.198966680891653
0.1426383294165134,9.754439771983296
0.14393476396799082,8.573966169004427
0.14523119851946825,7.502220397878849
0.14652763307094568,6.539202458606612
0.14782406762242312,6.026628394155261
0.14912050217390058,6.135356226008577
0.150416936725378,6.228551510454278
0.15171337127685544,6.492604816383786
0.15300980582833287,6.834320859351355
0.1543062403798103,6.492604816383787
0.15560267493128774,6.213018963046686
0.15689910948276517,5.762575088225802
0.1581955440342426,5.0170128126602
0.15949197858572003,4.100592515610813
0.16078841313719747,3.7278113778280115
0.1620848476886749,2.920118912631943
0.16338128224015233,2.3143495637348908
0.16467771679162976,1.9881660681749396
0.1659741513431072,1.8794382363216227
0.16727058589458463,1.7396453096530724
0.16856702044606206,1.5532547407616717
0.1698634549975395,1.2892014348321876
0.17115988954901692,1.1649410555712538
0.17245632410049436,1.0872783185331654
0.1737527586519718,1.009615581495082
0.17504919320344922,1.1960061503864825
0.17634562775492668,1.1960061503864825
0.1776420623064041,1.009615581495082
0.17893849685788155,0.8853552022341529
0.18023493140935898,0.7610948229732191
0.1815313659608364,0.5125740644513516
0.18282780051231384,0.4193787800056513
0.18412423506379128,0.46597642222850144
0.1854206696152687,0.4970415170437349
0.18671710416674614,0.5125740644513517
0.18801353871822357,0.6213018963046687
0.189309973269701,0.8387575600113027
0.19060640782117844,0.8542901074189195
0.19190284237265587,0.7921599177884525
0.1931992769241333,0.7300297281579857
0.19449571147561073,0.6057693488970519
0.19579214602708817,0.34171604296756775
0.1970885805785656,0.26405330592948417
0.19838501513004303,0.23298821111425078
0.19968144968152046,0.17085802148378387
0.2009778842329979,0.12426037926093374
0.20227431878447533,0.10872783185331703
0.20357075333595276,0.0776627370380836
0.2048671878874302,0.06213018963046687


==> data/bottleneck/distributions/2_2_anomaly.csv <==
score,p
0.0,0.0
0.08706209063529963,0.0
0.18769955277442926,0.2638996023185066
0.19448723852634425,0.22724687977426966
0.20127492427825922,0.39584940347776054
0.2080626100301742,0.8393473462630301
0.21485029578208917,0.8650042520439957
0.22163798153400416,0.9859582364399777
0.22842566728591915,1.139899671125774
0.2352133530378341,1.1948787549421298
0.24200103878974905,1.0702594982917206
0.24878872454166406,1.3854729121721605
0.255576410293579,1.8289708549574304
0.26236409604549404,1.9242679335724442
0.269151781797409,2.1075315462936297
0.27593946754932397,2.1258579075657513
0.28272715330123893,2.0598830069861216
0.28951483905315395,1.7629959543778035
0.2963025248050689,2.2468118919617295
0.30309021055698393,2.404418598901949
0.3098778963088989,2.675648745729304
0.31666558206081385,3.287749212218059
0.3234532678127288,3.998812029576258
0.33024095356464384,4.035464752120502
0.3370286393165588,4.116100741717817
0.3438163250684737,4.156418736516478
0.3506040108203888,3.8522011393993183
0.35739169657230374,3.5406529977732966
0.3641793823242187,3.613958442861778
0.3709670680761337,3.958494034777604
0.3777547538280487,4.002477301830683
0.3845424395799636,4.262711631894774
0.3913301253318786,4.358008710509789
0.39811781108379357,4.390996160799595
0.4049054968357086,4.17107982553418
0.4116931825876235,4.163749281025334
0.4184808683395385,4.064786930155885
0.4252685540914535,4.075782746919164
0.4320562398433685,3.6726027989325507
0.4388439255952834,3.4123684688684675
0.4456316113471984,3.2510964896738295
0.4524192970991134,3.155799411058813
0.4592069828510284,2.9432136203022328
0.46599466860294336,3.0128537931362875
0.4727823543548584,3.0605023324437957
0.4795700401067733,2.9908621596097413
0.4863577258586883,2.7232972850368102
0.49314541161060327,2.5033809497713895
0.4999330973625183,2.367765876357716
0.5067207831144332,2.1551800856011374
0.5135084688663483,1.9425942948445638
0.5202961546182632,1.7116821428158715
0.5270838403701781,1.4514478127517918
0.5338715261220932,1.0995816763271082
0.5406592118740081,0.8173557127364864
0.547446897625923,0.6377573722697273
0.554234583377838,0.5131381156193174
0.5610222691297532,0.44716321503969
0.5678099548816681,0.3885188589689142
0.574597640633583,0.3518661364246757
0.581385326385498,0.3701924976967927
0.5881730121374129,0.3811883144600666
0.5949606978893279,0.36286195318794723
0.6017483836412428,0.33720504740698043
0.6085360693931579,0.3262092306437102
0.6153237551450728,0.27123014682735497
0.6221114408969879,0.21625106301099822
0.6288991266489028,0.21258579075657505
0.6356868124008178,0.2235816075198461
0.6424744981527327,0.2162510630109979
0.6492621839046478,0.19792470173888
0.6560498696565628,0.22358160751984676
0.6628375554084777,0.2199163352654221
0.6696252411603927,0.19059415723003298
0.6764129269123076,0.17226779595791497
0.6832006126642226,0.1722677959579139
0.6899882984161376,0.13194980115925276
0.6967759841680525,0.13194980115925367
0.7035636699199674,0.1356150734136766
0.7103513556718826,0.13928034566810032
0.7171390414237976,0.14294561792252516
0.7239267271757125,0.1502761624313717
0.7307144129276274,0.1502761624313717
0.7375020986795425,0.1392803456681013
0.7442897844314575,0.13928034566810035
0.7510774701833725,0.13194980115925284
0.7578651559352874,0.1319498011592538
0.7646528416872024,0.13561507341367646
0.7714405274391174,0.15027616243137143
0.7782282131910323,0.14294561792252491
0.7850158989429472,0.11728871214155859
0.7918035846948623,0.08796653410616866
0.7985912704467774,0.054979083816356036
0.8053789561986923,0.032987450289813335
0.8121666419506072,0.02932217803538959
0.8189543277025223,0.029322178035389713
0.8257420134544373,0.03298745028981346
0.8325296992063522,0.036652722544237085


==> data/bottleneck/distributions/2_2_normal.csv <==
score,p
0.0,0.0
0.0856131911277771,0.0
0.18305077672004696,2.1083126764672273
0.1889629739522934,2.3297025374855953
0.1948751711845398,2.68052031725316
0.20078736841678618,2.7792942552459703
0.2066995656490326,2.561310392089424
0.21261176288127898,2.561310392089424
0.21852396011352543,3.0824280649480436
0.22443615734577177,3.150548022184467
0.2303483545780182,3.170984009355393
0.2362605518102646,3.096052056395328
0.24217274904251102,2.8235722274496444
0.24808494627475736,2.15599664653272
0.2539971435070038,1.9993207448889514
0.2599093407392502,2.2275226016309615
0.2658215379714966,2.2309285994927843
0.271733735203743,2.3807925054129107
0.2776459324359894,2.643054340773131
0.2835581296682358,2.901910178271531
0.2894703269004822,3.4025918639592243
0.29538252413272864,3.971393506883339
0.301294721364975,4.3937372417491485
0.3072069185972214,4.475481190432854
0.3131191158294678,4.400549237472791
0.3190313130617142,4.148505395698025
0.3249435102939606,4.049731457705223
0.33085570752620697,3.8487775838577747
0.3367679047584534,3.8283415966868546
0.3426801019906998,3.8453715859959536
0.34859229922294616,3.692101682214021
0.35450449645519255,3.5081777976756703
0.360416693687439,3.4604938276101898
0.36632889091968535,3.2970059302427672
0.3722410881519318,3.092646058533515
0.3781532853841782,3.136924030737175
0.3840654826164246,3.399185866097402
0.389977679848671,3.470711821195637
0.39588987708091744,3.6614477014576208
0.4018020743131638,3.967987509021511
0.4077142715454102,3.7534096437267928
0.4136264687776565,3.256133955900919
0.41953866600990297,2.949594148337025
0.4254508632421494,2.7350162830422997
0.43136306047439577,2.316078546038311
0.43727525770664216,2.2888305631437427
0.4431874549388886,2.241146593078248
0.44909965217113496,2.2070866144600374
0.45501184940338135,1.9686667641325641
0.4609240466356277,1.873298824001575
0.46683624386787415,1.5429170314049336
0.4727484411001206,1.358993146866595
0.47866063833236694,1.1137613008154799
0.48457283556461334,1.0183933606844888
0.4904850327968598,0.9366494120007853
0.49639723002910624,0.9298374162771447
0.5023094272613526,0.8651234569025454
0.508221624493599,0.749319529600629
0.5141338217258454,0.7459135317388113
0.5200460189580918,0.8310634782843384
0.5259582161903381,0.9332434141389655
0.5318704134225847,0.9196194226916814
0.537782610654831,0.9570853991717151
0.5436948078870774,0.8617174590407248
0.5496070051193238,0.6914175659496695
0.5555192023515702,0.49727568782587184
0.5614313995838166,0.40190774769488424
0.567343596816063,0.30653980756389415
0.5732557940483094,0.29632181397842966
0.5791679912805557,0.2929158161166086
0.5850801885128021,0.29632181397843105
0.5909923857450485,0.30994580542571537
0.596904582977295,0.3440057840439249
0.6028167802095413,0.3031338097020727
0.6087289774417878,0.2554498396365786
0.6146411746740341,0.20776586957108348
0.6205533719062806,0.1771118888146938
0.626465569138527,0.12602192088737857
0.6323777663707734,0.09877393799281048
0.6382899636030197,0.07152595509824237
0.6442021608352662,0.04768397006549483
0.6501143580675126,0.017029989309105133
0.656026555299759,0.003405997861821077
0.6619387525320054,0.003405997861821077
0.6678509497642517,0.003405997861821077
0.6737631469964982,0.003405997861821077
0.6796753442287446,0.010217993585463103
0.6855875414609909,0.01362399144728418
0.6914997386932373,0.01362399144728418
0.6974119359254837,0.017029989309105258
0.7033241331577301,0.01362399144728418
0.7092363303899766,0.006811995723642154
0.7151485276222229,0.00681199572364209
0.7210607248544694,0.00681199572364209
0.7269729220867157,0.0034059978618210134
0.7328851193189623,0.0034059978618210134
0.7387973165512085,0.0034059978618210134
0.744709513783455,0.003405997861821077


==> data/bottleneck/distributions/2_32_anomaly.csv <==
score,p
0.0,0.0
0.05063175410032271,0.0
0.10985161989927288,4.959456016497284
0.11414567574858661,7.50291535206072
0.11843973159790036,9.327948816075498
0.12273378744721408,10.666306689686323
0.12702784329652783,11.969902021125453
0.13132189914584158,11.477432673692892
0.1356159549951553,10.457731436656081
0.13991001084446902,10.254949940654425
0.14420406669378277,9.83779943459392
0.1484981225430965,8.458885261782745
0.15279217839241024,8.285072550924196
0.15708623424172397,7.479740323946248
0.16138029009103771,6.407895273651867
0.16567434594035144,6.135588693306795
0.1699684017896652,5.6662943739887135
0.17426245763897893,4.971043530554521
0.17855651348829266,4.611830594780184
0.18285056933760638,4.12515500437624
0.18714462518692013,3.0243411689387623
0.19143868103623388,2.363852867676276
0.1957327368855476,1.9698773897302284
0.20002679273486135,1.6686020242420745
0.20432084858417507,1.4832017993262887
0.20861490443348885,1.3847079298397778
0.21290896028280257,1.5063768274407643
0.2172030161321163,1.5701081547555662
0.22149707198142998,1.5237580985266184
0.22579112783074376,1.402089200925634
0.23008518368005754,1.251451518181558
0.2343792395293712,1.060257536237154
0.23867329537868498,0.9617636667506406
0.2429673512279987,0.9849386948651139
0.24726140707731242,0.9385886386361676
0.25155546292662617,0.9791449378364984
0.25584951877593987,0.9501761526934045
0.26014357462525367,0.9096198534930764
0.2644376304745674,0.9385886386361679
0.26873168632388117,0.8516822832068943
0.27302574217319486,0.7647759277776172
0.2773197980225086,0.7473946566917622
0.28161385387182236,0.840094769149655
0.28590790972113606,0.8864448253786049
0.2902019655704498,0.9791449378364968
0.29449602141976355,1.1297826205805728
0.2987900772690773,1.2051014619526106
0.303084133118391,1.286214060353267
0.30737818896770475,1.2804203033246488
0.3116722448170185,1.610664453955892
0.31596630066633224,1.5932831828700371
0.320260356515646,1.6048706969272737
0.3245544123649597,1.6396332390989887
0.32884846821427344,1.8134459499575342
0.33314252406358713,1.8018584359002976
0.33743657991290094,1.8655897632150988
0.3417306357622147,1.9988461748733244
0.34602469161152843,2.050989988130884
0.35031874746084213,2.1552776146460135
0.3546128033101558,2.091546287331218
0.35890685915946957,2.2711527552183854
0.36320091500878326,2.2653589981897624
0.36749497085809707,2.0625775021881214
0.3717890267074108,1.778683407785825
0.37608308255672457,1.5295518555552345
0.38037713840603826,1.1355763776091896
0.38467119425535196,0.8864448253786026
0.38896525010466576,0.7358071426345267
0.39325930595397945,0.7300133856059119
0.3975533618032932,0.7821571988634743
0.40184741765260695,0.9385886386361685
0.40614147350192076,1.025494994065443
0.4104355293512344,1.0950200784088646
0.4147295852005481,0.8980323394358392
0.4190236410498619,0.915413610521694
0.42331769689917553,0.915413610521694
0.42761175274848934,0.9096198534930782
0.4319058085978031,0.8690635542927477
0.4361998644471168,0.8574760402355113
0.44049392029643053,0.6894570864055805
0.44478797614574433,0.4866755904039398
0.44908203199505803,0.3708004498315723
0.4533760878443718,0.28968785143091597
0.4576701436936855,0.2607190662878245
0.4619641995429992,0.20278149600164147
0.466258255392313,0.19119398194440543
0.47055231124162666,0.1564314397726948
0.47484636709094047,0.179606467887168
0.4791404229402542,0.179606467887168
0.4834344787895679,0.18540022491578662
0.48772853463888166,0.19119398194440365
0.49202259048819535,0.2201627670874952
0.49631664633750916,0.23175028114473176
0.5006107021868228,0.27810033737367823
0.5049047580361367,0.2896878514309154
0.5091988138854504,0.27810033737367945
0.5134928697347642,0.2433377952019697
0.5177869255840778,0.1911939819444049


==> data/bottleneck/distributions/2_32_normal.csv <==
score,p
0.0,0.0
0.04203235357999799,0.0
0.08717762410640714,3.4931683042980337
0.0887340825796127,3.635482568547213
0.09029054105281827,3.1050384927093644
0.09184699952602383,3.3249787192762787
0.0934034579992294,3.95892407820444
0.09495991647243497,4.748121361768068
0.09651637494564053,5.1362511733567375
0.0980728334188461,5.8090095134437645
0.09962929189205166,6.02894974001068
0.10118575036525723,6.15832634387357
0.10274220883846279,6.455892532758216
0.10429866731166837,7.879035175250006
0.10585512578487392,8.732920760745097
0.10741158425807948,10.298377667486054
0.10896804273128505,12.79534612203983
0.11052450120449062,14.270239406076774
0.11208095967769618,15.046499029254113
0.11363741815090175,16.31438974711042
0.11519387662410732,17.194150653378067
0.11675033509731289,17.38821555917244
0.11830679357051846,17.802220691533687
0.11986325204372403,17.815158351920008
0.1214197105169296,18.345602427757854
0.12297616899013515,18.26797646544012
0.1245326274633407,17.530529823421613
0.12608908593654627,17.595218125353057
0.12764554440975184,17.517592163035296
0.1292020028829574,17.439966200717556
0.13075846135616298,17.02596106835631
0.13231491982936855,16.469641671745883
0.13387137830257412,15.680444388182257
0.1354278367757797,15.38287819929766
0.13698429524898526,14.567805594961456
0.13854075372219082,14.516054953416301
0.14009721219539636,14.373740689167121
0.14165367066860193,14.218488764531653
0.1432101291418075,13.72685766985262
0.14476658761501307,13.248164235559969
0.14632304608821864,12.329590348133454
0.1478795045614242,11.863834574227049
0.14943596303462975,10.777071101778773
0.15099242150783534,9.690307629330496
0.15254887998104089,8.525918194564444
0.15410533845424645,7.5426560052064815
0.15566179692745202,6.585269136621096
0.1572182554006576,6.365328910054183
0.15877471387386316,5.990136758851802
0.16033117234706873,5.821947173830046
0.1618876308202743,5.679632909580867
0.16344408929347987,5.446755022627665
0.16500054776668543,4.644620078677748
0.166557006239891,4.411742191724545
0.16811346471309657,4.16592664438507
0.1696699231863021,3.829547474341556
0.1712263816595077,3.467292983525465
0.17278284013271325,3.5190436250706205
0.17433929860591882,3.286165738117419
0.1758957570791244,3.2732280777311296
0.17745221555232996,3.480230643911754
0.17900867402553552,3.544918945843199
0.1805651324987411,3.8166098139552673
0.18212159097194663,4.049487700908469
0.18367804944515218,3.738983851637518
0.18523450791835777,3.324978719276271
0.18679096639156337,3.1050384927093573
0.1883474248647689,2.406404831849752
0.18990388333797445,1.7465841521490133
0.19146034181118005,1.53958158596839
0.19301680028438564,1.436080302878078
0.19457325875759118,1.345516680174055
0.19612971723079672,1.3067036990151881
0.19768617570400232,1.267890717856321
0.19924263417720792,1.0091375101305424
0.20079909265041346,0.6727583400870287
0.20235555112361897,0.4528181135201158
0.2039120095968246,0.2975661888846479
0.20546846807003014,0.258753207725781
0.2070249265432357,0.2458155473394908
0.20858138501644125,0.23287788695320186
0.21013784348964687,0.16818958502175757
0.2116943019628524,0.16818958502175757
0.21325076043605798,0.19406490579433555
0.21480721890926352,0.18112724540804656
0.2163636773824691,0.2716908681120695
0.21792013585567466,0.3363791700435138
0.21947659432888025,0.4269427927475367
0.2210330528020858,0.4657557739064037
0.2225895112752913,0.5175064154515596
0.22414596974849693,0.46575577390640366
0.22570242822170253,0.4140051323612487
0.22725888669490807,0.3622544908160926
0.22881534516811358,0.2716908681120697
0.2303718036413192,0.21994022656691375
0.23192826211452475,0.2070025661806248
0.23348472058773032,0.18112724540804587
0.23504117906093586,0.1423142642491789


==> data/bottleneck/distributions/2_4_anomaly.csv <==
score,p
0.0,0.0
0.08587448298931119,0.0
0.1837676209211349,1.047424232319154
0.18977694839239118,1.8257473772835886
0.19578627586364744,2.608210538976552
0.20179560333490368,3.444493918140465
0.20780493080615994,4.297337364218511
0.2138142582774162,4.574718485030302
0.21982358574867247,4.707199020343393
0.22583291321992868,4.5581584181161645
0.23184224069118495,4.446377966445738
0.2378515681624412,4.645098769415384
0.24386089563369748,4.674078886515124
0.24987022310495374,4.400837782431866
0.25587955057621,4.467078050088409
0.26188887804746624,4.591278551944436
0.2678982055187225,4.578858501758839
0.2739075329899788,4.603698602130045
0.27991686046123504,4.661658836329522
0.28592618793249125,4.955600024055451
0.2919355154037475,5.071520492454408
0.2979448428750038,4.686498936700717
0.30395417034626004,4.508478217373746
0.3099634978175163,4.3056173976755705
0.3159728252887726,3.8543555742653424
0.32198215276002884,3.229213048256682
0.3279914802312851,2.8731716096027404
0.33400080770254137,2.5212701876773336
0.34001013517379763,2.1859288326660655
0.3460194626450539,1.7884872267267826
0.35202879011631005,1.755367092898505
0.3580381175875663,1.7843472099982445
0.3640474450588226,1.7305269925273
0.37005677253007885,1.5773463735715312
0.3760661000013351,1.4241657546157658
0.3820754274725914,1.2958252360312055
0.38808475494384764,1.0681243159618243
0.3940940824151039,1.018444115219414
0.4001034098863602,1.1716247341751824
0.40611273735761644,1.3744855538733618
0.4121220648288727,1.4490058549869773
0.4181313923001289,1.606326490671277
0.4241407197713851,1.8464474609262609
0.43015004724264133,1.93752782895401
0.43615937471389765,2.086568431181238
0.442168702185154,2.264589150508209
0.4481780296564102,2.417769769463974
0.4541873571276664,2.36394955199303
0.4601966845989227,2.3391094516218245
0.46620601207017903,2.1735087824804564
0.47221533954143524,1.9582279125966777
0.47822466701269145,1.7015468754275573
0.48423399448394777,1.515246122643522
0.490243321955204,1.34550543677362
0.4962526494264603,1.2627051022029359
0.5022619768977166,1.1509246505325124
0.5082713043689727,1.105384466518636
0.514280631840229,1.0474242323191532
0.5202899593114853,1.0557042657762217
0.5262992867827415,0.9480638308343325
0.5323086142539978,0.8942436133633878
0.538317941725254,0.8404233958924431
0.5443272691965103,0.7534830445932248
0.5503365966677666,0.5961624089089251
0.5563459241390228,0.48438195723850164
0.5623552516102791,0.4098616561248873
0.5683645790815353,0.30636123791153225
0.5743739065527916,0.28566115426886124
0.5803832340240479,0.23598095352645085
0.5863925614953042,0.24840100371205348
0.5924018889665603,0.23598095352644957
0.5984112164378166,0.22356090334084694
0.6044205439090728,0.2028608196981759
0.6104298713803291,0.2070008364267101
0.6164391988515854,0.1656006691413681
0.6224485263228416,0.12006048512749187
0.6284578537940979,0.10764043494188927
0.6344671812653542,0.09522038475628666
0.6404765087366104,0.09522038475628711
0.6464858362078667,0.09936040148482132
0.652495163679123,0.11592046839895813
0.6585044911503791,0.11592046839895813
0.6645138186216354,0.16974068586990274
0.6705231460928917,0.17802071932697067
0.6765324735641479,0.1821607360555049
0.6825418010354042,0.1987208029696417
0.6885511285066604,0.21114085315524433
0.6945604559779167,0.1490406022272313
0.700569783449173,0.15318061895576549
0.7065791109204292,0.1573206356842997
0.7125884383916855,0.13662055204162868
0.7185977658629418,0.11178045167042346
0.724607093334198,0.10764043494188927
0.7306164208054543,0.08694035129921855
0.7366257482767106,0.08280033457068434
0.7426350757479667,0.062100250928013336
0.7486444032192231,0.06624026765654754
0.7546537306904793,0.06624026765654753


==> data/bottleneck/distributions/2_4_normal.csv <==
score,p
0.0,0.0
0.07428451627492905,0.0
0.15656258314847946,1.9498199834527152
0.16055935844779015,2.398228196701529
0.16455613374710082,2.871827882604774
0.16855290904641154,3.3958105138168713
0.1725496843457222,3.471384931780155
0.17654645964503288,3.8794867887818847
0.18054323494434357,4.388354536401325
0.18454001024365424,4.257358878598299
0.18853678554296496,4.2573588785983
0.19253356084227563,4.463928954364608
0.1965303361415863,4.559656550451434
0.200527111440897,4.66546073560003
0.20452388674020766,5.063486003539992
0.20852066203951836,5.4816644496035005
0.21251743733882905,5.743655765209543
0.21651421263813972,5.778923826925743
0.22051098793745041,5.6882345253698015
0.22450776323676108,5.617698401937403
0.22850453853607172,5.516932511319691
0.23250131383538247,5.5068559222579205
0.23649808913469314,5.713425998024228
0.24049486443400384,5.658004758184486
0.2444916397333145,5.7184642925551055
0.2484884150326252,5.930072662852309
0.2524851903319359,6.353289403446696
0.2564819656312466,6.635433897176286
0.26047874093055723,6.801697616695509
0.2644755162298679,6.952846452622076
0.2684722915291786,6.79665932216462
0.2724690668284893,6.111451265964186
0.2764658421278,5.40609003164021
0.28046261742711065,5.204558250404802
0.28445939272642135,5.083639181663531
0.28845616802573204,5.008064763700247
0.29245294332504274,4.952643523860506
0.29644971862435343,4.912337167613422
0.30044649392366407,4.741035153563311
0.30444326922297477,4.20697593328945
0.30844004452228546,3.929869734090741
0.31243681982159616,3.844218727065686
0.31643359512090685,3.526806171619897
0.3204303704202175,3.2043553216432175
0.3244271457195282,2.876866177135661
0.3284239210188389,2.413343080294184
0.3324206963181496,2.116083702971937
0.3364174716174603,2.126160292033708
0.3404142469167709,2.0304326959468812
0.3444110222160816,1.9699731615762552
0.3484077975153923,1.8742455654894286
0.352404572814703,1.7029435514393199
0.3564013481140137,1.5870627772289523
0.36039812341332433,1.551794715512753
0.36439489871263503,1.4409522358332725
0.3683916740119457,1.3905692905244165
0.3723884493112564,1.2797268108449342
0.3763852246105671,1.10338650226394
0.38038199990987775,0.9119313100902865
0.38437877520918845,0.9623142553991413
0.38837555050849915,0.9068930155593995
0.39237232580780984,0.866586659312315
0.39636910110712054,0.7557441796328329
0.4003658764064312,0.7355910015092887
0.40436265170574187,0.5995570491753834
0.40835942700505257,0.5894804601136107
0.41235620230436326,0.5441358093356407
0.41635297760367385,0.5693272819900684
0.4203497529029846,0.49879115855767076
0.4243465282022953,0.48367627496501386
0.428343303501606,0.40306356247084507
0.4323400788009167,0.41817844606350174
0.43633685410022727,0.3526806171619896
0.440333629399538,0.40810185700173063
0.4443304046988487,0.44840821324881563
0.4483271799981594,0.5542123983974121
0.4523239552974701,0.5743655765209543
0.4563207305967807,0.654978289015123
0.46031750589609144,0.5945187546444964
0.46431428119540213,0.5189443366812122
0.46831105649471283,0.42825503512527235
0.4723078317940235,0.342604028100218
0.4763046070933341,0.24687643201339257
0.48030138239264486,0.23679984295162146
0.48429815769195556,0.23679984295162146
0.48829493299126625,0.22168495935896484
0.49229170829057695,0.2116083702971932
0.49628848358988764,0.18641689764276564
0.5002852588891983,0.17130201405010936
0.504282034188509,0.13603395233391002
0.5082788094878196,0.10580418514859662
0.5122755847871303,0.06549782890151276
0.5162723600864411,0.05038294530885591
0.5202691353857517,0.040306356247084674
0.5242659106850625,0.030229767185313432
0.528262685984373,0.020153178123542476
0.5322594612836837,0.040306356247084396
0.5362562365829945,0.045344650777970015


==> data/bottleneck/distributions/2_64_anomaly.csv <==
score,p
0.0,0.0
0.0505094341933727,0.0
0.10809738323092458,4.2949392544639196
0.11163664065301412,6.467011643382652
0.11517589807510369,8.751553800012385
0.11871515549719329,10.832244502665958
0.12225441291928285,12.06941194748697
0.12579367034137245,12.962140728693077
0.129332927763462,13.412019799537074
0.1328721851855516,12.294351482908995
0.13641144260764118,12.266234040981224
0.13995070002973073,12.146734912788302
0.14348995745182033,11.612503516161018
0.1470292148739099,10.234748861701256
0.15056847229599948,9.876251477122434
0.15410772971808906,8.456320659771025
0.15764698714017863,7.155888970612554
0.1611862445622682,5.785163676634707
0.1647255019843578,5.033022105067376
0.1682647594064474,4.316027335909728
0.17180401682853694,3.8731776255476595
0.1753432742506265,3.3600343103662054
0.17888253167271612,2.9734194838596366
0.18242178909480566,2.6711569831363127
0.18596104651689527,2.298600877593624
0.18950030393898484,1.8698098881954184
0.19303956136107442,1.8135750043399206
0.196578818783164,1.8557511672315432
0.2001180762052536,1.7573401204844195
0.20365733362734315,1.8276337253037938
0.20719659104943272,1.8908979696412345
0.21073584847152227,1.8838686091592973
0.21427510589361187,1.6940758761469799
0.21781436331570148,1.7292226785566682
0.22135362073779102,1.5534886665082264
0.2248928781598806,1.384784014941722
0.2284321355819702,1.145785758555841
0.23197139300405975,1.0965802351822775
0.23551065042614933,0.9559930255435217
0.23904990784823887,0.8856994207241451
0.24258916527032848,0.9489636650615842
0.24612842269241808,1.0051985489170872
0.24966768011450763,0.9911398279532101
0.2532069375365973,0.9841104674712726
0.2567461949586868,1.2231087238571565
0.2602854523807764,1.1598444795197185
0.263824709802866,1.138756398073903
0.26736396722495553,1.0051985489170883
0.27090322464704514,0.8927287812060882
0.2744424820691347,0.7732296530131468
0.2779817394912243,0.7872883739770197
0.28152099691331384,0.7943177344589575
0.2850602543354034,0.8294645368686471
0.288599511757493,1.0051985489170854
0.2921387691795826,1.1036095956642136
0.29567802660167214,1.335578491568155
0.29921728402376174,1.6589290737372857
0.3027565414458513,1.8135750043399157
0.3062957988679409,2.017426458316115
0.3098350562900305,2.186131109882612
0.31337431371212005,2.298600877593614
0.3169135711342096,2.3196889590394347
0.3204528285562992,2.4954229710878786
0.3239920859783888,2.397011924340743
0.32753134340047835,2.481364250123995
0.33107060082256795,2.579775296871131
0.3346098582446575,2.5657165759072553
0.33814911566674705,2.6219514597627493
0.3416883730888367,2.6219514597627493
0.34522763051092625,2.2704834356658727
0.3487668879330158,1.8487218067496063
0.35230614535510535,1.5253712245804705
0.35584540277719495,1.2652848867487783
0.35938466019928456,1.1036095956642173
0.3629239176213741,1.0614334327725874
0.3664631750434637,1.363695933495913
0.37000243246555325,1.7151639575927908
0.3735416898876429,1.7784282019302342
0.3770809473097324,1.729222678556667
0.380620204731822,1.7503107600024799
0.38415946215391156,1.4972537826527212
0.38769871957600116,1.0965802351822769
0.39123797699809076,0.8646113392783317
0.3947772344201803,0.7099654086757041
0.3983164918422699,0.5623488385550156
0.40185574926435946,0.35849738457882097
0.4053950066864491,0.2671156983136324
0.4089342641085386,0.23899825638588107
0.4124735215306282,0.19682209349425556
0.4160127789527177,0.11949912819294031
0.41955203637480737,0.1335578491568162
0.4230912937968969,0.15464593060262852
0.42663055121898646,0.1827633725303799
0.4301698086410761,0.18276337253037966
0.43370906606316567,0.17573401204844205
0.4372483234852552,0.1897927330123175
0.4407875809073448,0.18276337253037986
0.4443268383294344,0.14761657012069124


==> data/bottleneck/distributions/2_64_normal.csv <==
score,p
0.0,0.0
0.04218012094497679,0.0
0.08713184297084807,3.3421073416490836
0.0885176435112953,3.8216270906682994
0.08990344405174254,3.8361579921537308
0.09128924459218977,3.908812499580884
0.09267504513263701,4.896913800590179
0.09406084567308425,5.6379897763471485
0.09544664621353148,6.1320404268517965
0.09683244675397872,6.800461895181613
0.09821824729442595,6.974832713006782
0.09960404783487319,6.945770910035921
0.1009898483753204,7.236388939744538
0.10237564891576764,8.0210576199578
0.10376144945621488,8.529639171947878
0.10514724999666211,9.779296699694928
0.10653305053710935,10.869114311102237
0.10791885107755658,12.264080853703593
0.10930465161800382,13.67357829779038
0.11069045215845105,15.388224673071216
0.11207625269889829,16.390856875565937
0.11346205323934552,16.63788220081826
0.11484785377979276,17.30630366914808
0.11623365432023999,17.85847792559445
0.11761945486068723,18.890171931060035
0.11900525540113446,18.94829553700176
0.1203910559415817,19.602186103846144
0.12177685648202893,18.77392471917656
0.1231626570224762,18.22175046273019
0.12454845756292343,17.088340146866592
0.12593425810337067,17.960194235992436
0.1273200586438179,18.07644144787588
0.12870585918426514,18.59955390135142
0.13009165972471237,18.715801113234864
0.1314774602651596,18.221750462730217
0.13286326080560684,16.768660314187137
0.13424906134605408,16.0421152399156
0.1356348618865013,15.34463196861492
0.13702066242694855,14.530901485430798
0.13840646296739578,14.806988613653981
0.13979226350784302,15.242915658216905
0.14117806404829025,14.894174022566565
0.1425638645887375,15.010421234450012
0.14394966512918472,14.661679598799674
0.14533546566963196,13.760763706702964
0.1467212662100792,12.336735361130746
0.14810706675052643,11.072546931898268
0.14949286729097366,9.416024162559157
0.1508786678314209,8.151835733326676
0.15226446837186813,6.698745584783597
0.15365026891231537,6.219225835764382
0.1550360694527626,6.262818540220673
0.15642186999320984,6.945770910035921
0.15780767053365707,7.5124760679677225
0.1591934710741043,8.006526718472369
0.16057927161455154,8.006526718472369
0.16196507215499878,7.657785082822031
0.16335087269544601,6.538905668443858
0.16473667323589325,5.405495352580256
0.16612247377634048,4.490048558998116
0.16750827431678772,3.5455399624451145
0.16889407485723495,3.080551114911329
0.1702798753976822,3.0805511149113287
0.17166567593812943,3.153205622338483
0.17305147647857666,2.935242100057021
0.1744372770190239,2.775402183717282
0.17582307755947113,2.3394751391543585
0.17720887809991837,1.801831784193419
0.1785946786403656,1.4094974440867873
0.17998047918081284,1.27871933071791
0.18136627972126007,1.0171631039801559
0.1827520802617073,1.002632202494725
0.18413788080215454,0.9590394980384325
0.18552368134260178,0.8282613846695555
0.186909481883049,0.7556068772424014
0.18829528242349625,0.7701377787278323
0.18968108296394348,0.6684214683298166
0.19106688350439072,0.5812360594172319
0.19245268404483795,0.5231124534755087
0.1938384845852852,0.4504579460483547
0.19522428512573242,0.4068652415920623
0.19661008566617966,0.40686524159206233
0.1979958862066269,0.5376433549609395
0.19938168674707413,0.6684214683298166
0.20076748728752136,0.7556068772424014
0.2021532878279686,0.784668680213263
0.20353908836841583,0.7410759757569706
0.20492488890886307,0.6102978623880935
0.2063106894493103,0.49405065050464714
0.20769648998975754,0.39233434010663154
0.20908229053020477,0.3778034386212007
0.210468091070652,0.3487416356503391
0.21185389161109924,0.2906180297086159
0.21323969215154648,0.20343262079603117
0.2146254926919937,0.17437081782516956
0.21601129323244095,0.11624721188344637
0.21739709377288818,0.05812360594172319
0.21878289431333542,0.04359270445629268


==> data/bottleneck/distributions/2_8_anomaly.csv <==
score,p
0.0,0.0
0.0705079436302185,0.0
0.15536894917488098,1.8234722082074655
0.16254548013210296,2.85307533717632
0.16972201108932494,3.792544858895371
0.17689854204654692,5.193082448469167
0.1840750730037689,6.1984188370246125
0.1912516039609909,6.493086399187416
0.1984281349182129,6.37868605152421
0.20560466587543486,6.59015336084105
0.21278119683265687,6.194952159822701
0.21995772778987885,5.893351243256062
0.22713425874710086,6.1568187106016286
0.23431078970432279,6.666420259283183
0.24148732066154482,6.084018489361407
0.24866385161876678,5.439216529805154
0.25584038257598885,4.780547861441245
0.26301691353321077,3.7405447008666455
0.27019344449043275,2.676274799878638
0.27736997544765474,2.350407142898596
0.2845465064048767,1.9482725874764175
0.29172303736209876,1.7818720817844818
0.2988995683193207,1.601604867284884
0.30607609927654267,1.4074709439776254
0.31325263023376465,1.2341370838818588
0.32042916119098663,1.185603603055042
0.32760569214820867,1.1162700590167371
0.3347822231054306,1.0434698377765144
0.3419587540626526,1.0018697113535315
0.3491352850198746,0.956802907728631
0.35631181597709655,0.8874693636903281
0.36348834693431853,0.9117361041037316
0.37066487789154057,1.050403192180346
0.37784140884876255,1.1370701222282278
0.38501793980598453,1.3000039507182497
0.3921944707632065,1.3624041403527243
0.3993710017204285,1.3450707543431495
0.4065475326776505,1.4109376211795408
0.4137240636348725,1.4837378424197627
0.42090059459209445,1.5426713548523234
0.42807712554931643,1.650138348111699
0.43525365650653836,1.8442722714189574
0.4424301874637604,1.7853387589863972
0.44960671842098243,1.7264052465538362
0.45678324937820436,1.712538537746175
0.46395978033542634,1.5946715128810536
0.4711363112926484,1.4490710704006093
0.4783128422498703,1.3832042035642182
0.4854893732070923,1.3069373051220794
0.4926659041643143,1.0816032869975836
0.49984243512153625,0.9256028129113945
0.5070189660787582,0.7384022440079657
0.5141954970359803,0.6170685419409283
0.5213720279932023,0.4506680362489936
0.5285485589504242,0.33973436578770216
0.5357250899076462,0.24613408133598735
0.5429016208648683,0.1768005372976812
0.5500781518220902,0.12133370206703628
0.5572546827793122,0.10400031605746
0.5644312137365342,0.07973357564405248
0.5716077446937561,0.07626689844213706
0.5787842756509782,0.05200015802872991
0.5859608066082002,0.024266740413407466
0.5931373375654221,0.006933354403830668
0.6003138685226441,0.0034666772019153066
0.607490399479866,0.0
0.6146669304370881,0.0
0.62184346139431,0.0
0.629019992351532,0.0069333544038307215
0.636196523308754,0.03466677201915318
0.6433730542659761,0.07626689844213749
0.650549585223198,0.10746699325937525
0.65772611618042,0.1386670880766135
0.6649026471376419,0.16640050569193585
0.672079178094864,0.15253379688427487
0.679255709052086,0.17333386009576604
0.6864322400093079,0.17680053729768191
0.69360877096653,0.19760060050917322
0.7007853019237519,0.1872005689034277
0.7079618328809738,0.1976006005091734
0.7151383638381957,0.13520041087469786
0.7223148947954178,0.1144003476632055
0.7294914257526398,0.0797335756440527
0.7366679567098617,0.06933354403830641
0.7438444876670838,0.06586686683639109
0.7510210186243058,0.07973357564405253
0.7581975495815279,0.06586686683639131
0.7653740805387497,0.06240018963447595
0.7725506114959717,0.06933354403830658
0.7797271424531936,0.0693335440383069
0.7869036734104157,0.08666693004788321
0.7940802043676377,0.11093367046129074
0.8012567353248595,0.11093367046129052
0.8084332662820817,0.09360028445171405
0.8156097972393036,0.07973357564405249
0.8227863281965258,0.048533480826814725
0.8299628591537476,0.027733417615322508
0.8371393901109696,0.027733417615322727


==> data/bottleneck/distributions/2_8_normal.csv <==
score,p
0.0,0.0
0.06435840576887128,0.0
0.13472007840871808,3.287242252126453
0.13772171184420584,4.005068621468356
0.14072334527969357,4.018485936783154
0.14372497871518133,3.924564729579546
0.14672661215066907,3.72330499985751
0.14972824558615683,3.8440608376907393
0.15272987902164456,4.239871639477384
0.15573151245713235,4.769855594412064
0.15873314589262005,5.353508810605939
0.16173477932810781,5.548059882670573
0.16473641276359555,5.340091495291134
0.1677380461990833,5.299839549346738
0.17073967963457107,5.427304044837347
0.1737413130700588,5.943870684457229
0.17674294650554656,6.45372866641969
0.1797445799410343,6.963586648382173
0.18274621337652203,7.5472398645760395
0.18574784681200976,8.788341531195229
0.18874948024749752,9.130483071722661
0.19175111368298528,9.519585215851913
0.194752747118473,9.486041927564907
0.19775438055396077,9.439081323963116
0.2007560139894485,8.94934931497283
0.2037576474249363,8.935931999658028
0.20675928086042403,8.768215558223023
0.20976091429591176,9.164026360009677
0.21276254773139947,9.445789981620498
0.21576418116688725,9.875144071694155
0.21876581460237504,10.445379972573255
0.22176744803786272,10.552718495091671
0.2247690814733505,10.378293395999227
0.22777071490883824,9.975773936555175
0.23077234834432597,9.405538035676113
0.23377398177981373,8.385822071751168
0.23677561521530147,7.875964089788683
0.23977724865078925,7.003838594326567
0.242778882086277,6.413476720475288
0.24578051552176472,5.682233035818573
0.2487821489572525,5.1187057925969
0.25178378239274024,4.66922572955104
0.254785415828228,4.407588080912419
0.25778704926371565,4.065446540384973
0.26078868269920347,3.5958405043669095
0.2637903161346912,3.226864333209845
0.266791949570179,2.8645968197101968
0.2697935830056667,2.421825414321724
0.27279521644115445,1.8985501170444579
0.2757968498766422,1.6771644143502282
0.27879848331213,1.3886921350819925
0.28180011674761773,1.2008497206747673
0.28480175018310544,1.1002198558137537
0.2878033836185932,1.1471804594155564
0.2908050170540809,1.1337631441007545
0.29380665048956867,1.2142670359895624
0.2968082839250564,1.1538891170729582
0.2998099173605442,1.0935111981563501
0.30281155079603195,0.945920729693532
0.30581318423151965,0.8989601260917258
0.3088148176670074,0.8117475765455142
0.3118164511024951,0.7178263693418979
0.31481808453798293,0.6775744233974925
0.31781971797347064,0.7446609999714997
0.3208213514089584,0.6708657657400898
0.32382298484444616,0.8050389188881131
0.3268246182799339,0.8385822071751174
0.3298262517154217,0.831873549517718
0.33282788515090933,0.7178263693419026
0.33582951858639715,0.6037791891660873
0.3388311520218849,0.3891021441292534
0.34183278545737267,0.3085982522404427
0.3448344188928604,0.3085982522404413
0.3478360523283481,0.2750549639534372
0.3508376857638359,0.2415116756664327
0.35383931919932365,0.18113375674982474
0.3568409526348114,0.14088181080541934
0.3598425860702991,0.07379523423141036
0.3628442195057869,0.0670865765740091
0.3658458529412746,0.060377918916608195
0.3688474863767623,0.06708657657400899
0.3718491198122501,0.05366926125920718
0.3748507532477379,0.08050389188881202
0.3778523866832256,0.06708657657401022
0.38085402011871333,0.06708657657401022
0.3838556535542011,0.06708657657401021
0.3868572869896888,0.07379523423141111
0.3898589204251765,0.040251945944405385
0.3928605538606643,0.04696060360180628
0.39586218729615213,0.040251945944405385
0.39886382073163984,0.046960603601807024
0.40186545416712754,0.05366926125920792
0.40486708760261525,0.06708657657400971
0.407868721038103,0.0805038918888115
0.4108703544735908,0.08721254954621241
0.41387198790907853,0.08050389188881077
0.4168736213445664,0.06708657657400899
0.41987525478005405,0.060377918916608195


==> data/bottleneck/distributions/2_96_anomaly.csv <==
score,p
0.0,0.0
0.048102222383022294,0.0
0.10287188261747357,2.507484538750495
0.10620560154318807,4.276156668762006
0.10953932046890258,6.64931167865087
0.11287303939461708,9.022466688539733
0.11620675832033156,11.052335124671089
0.11954047724604604,12.612050209786727
0.12287419617176054,12.940411280337383
0.12620791509747503,12.634438464596997
0.12954163402318952,12.313540145649762
0.132875352948904,12.29115189083949
0.1362090718746185,12.0224928331162
0.139542790800333,11.492637469273092
0.14287650972604748,11.313531430790912
0.14621022865176198,10.753825060534101
0.1495439475774765,9.612024065210216
0.15287766650319098,8.298579783007595
0.15621138542890547,7.328422074562465
0.15954510435461997,5.858260008687916
0.16287882328033446,4.701533510157176
0.16621254220604895,4.097050630279824
0.16954626113176344,3.7089875469017706
0.17287998005747793,3.3283872151271416
0.17621369898319245,3.0970419154209945
0.17954741790890696,2.7985318512840367
0.18288113683462143,2.552261048371041
0.1862148557603359,2.231362729423805
0.1895485746860504,2.208974474613533
0.19288229361176493,1.98509192651081
0.1962160125374794,1.8134486396320557
0.19954973146319385,1.8731506524594486
0.20288345038890837,1.8209113912354797
0.20621716931462286,1.6567308559601497
0.20955088824033735,1.6418053527533014
0.21288460716605181,1.7238956203909666
0.21621832609176633,1.4925503206848196
0.21955204501748088,1.4253855562540028
0.22288576394319531,1.3358325370129136
0.22621948286890978,1.1865775049444318
0.2295532017946243,0.985083211651981
0.23288692072033879,1.0895617340999182
0.23622063964605328,1.089561734099913
0.23955435857176774,1.074636230893065
0.24288807749748229,1.2089657597546988
0.2462217964231968,1.4029973014437254
0.24955551534891124,1.32090703380606
0.2528892342746258,1.1791147533410076
0.2562229532003403,1.0895617340999182
0.25955667212605477,0.8731419376006195
0.26289039105176926,0.6417966378944724
0.26622410997748375,0.47761610261914234
0.26955782890319824,0.3507493253609325
0.27289154782891273,0.37313758017120485
0.2762252667546273,0.5970201282739278
0.2795589856803417,0.9253811988245882
0.2828927046060562,1.149263746927311
0.2862264235317707,1.447773811064275
0.2895601424574852,1.6716563591669977
0.29289386138319967,1.7313583719943906
0.29622758030891416,1.5597150851156365
0.29956129923462865,1.514938575495092
0.3028950181603432,1.6940446139772702
0.30622873708605763,1.850762397649176
0.3095624560117721,2.0970332005621715
0.3128961749374866,2.2612137358375017
0.3162298938632011,2.432857022716256
0.3195636127889156,2.5746493031813142
0.3228973317146301,2.6194258128018486
0.3262310506403446,2.5447982967676075
0.3295647695660591,2.664202322422393
0.33289848849177356,2.6940533288360893
0.3362322074174881,2.4701707807333664
0.3395659263432026,2.4030060163025597
0.3428996452689171,2.2537509842340775
0.3462333641946316,2.052256690941627
0.34956708312034607,1.8507623976491765
0.35290080204606056,1.731358371994391
0.35623452097177505,1.5895660915293326
0.3595682398974896,1.5821033399259086
0.36290195882320403,1.5522523335122125
0.3662356777489185,1.597028843132757
0.369569396674633,1.5597150851156365
0.3729031156003475,1.5597150851156365
0.376236834526062,1.4403110594608508
0.3795705534517765,1.2985187789957933
0.382904272377491,1.0895617340999184
0.3862379913032055,0.8358281795834985
0.38957171022891995,0.5000043574294142
0.39290542915463444,0.3208983189472358
0.396239148080349,0.18656879008560207
0.3995728670060635,0.1268667772582093
0.40290658593177797,0.11940402565478556
0.4062403048574925,0.08955301924108917
0.40957402378320695,0.11194127405136149
0.41290774270892144,0.17164328687875424
0.416241461634636,0.2686590577232676
0.4195751805603504,0.31343556734381217


==> data/bottleneck/distributions/2_96_normal.csv <==
score,p
0.0,0.0
0.04174688458442685,0.0
0.0861817198991775,3.7607606843647217
0.0875256952643394,4.180287772660387
0.0888696706295013,4.300152655030578
0.0902136459946632,4.494933088882137
0.09155762135982508,5.40890281695483
0.09290159672498698,6.217990772953614
0.09424557209014887,6.6974503024343885
0.09558954745531076,6.952163177471045
0.09693352282047266,7.251825383396517
0.09827749818563455,7.446605817248077
0.09962147355079645,7.641386251099637
0.10096544891595835,8.330609324728215
0.10230942428112025,9.783971023466771
0.10365339964628215,12.241201112055668
0.10499737501144404,14.248937891756393
0.10634135037660594,15.642367149309852
0.10768532574176784,17.590171487825444
0.10902930110692972,18.62400609826833
0.11037327647209164,19.043533186563998
0.11171725183725352,18.6989216497497
0.1130612272024154,18.923668304193804
0.11440520256757732,17.889833693750912
0.11574917793273923,16.76610042153038
0.11709315329790111,16.106843568494334
0.118437128663063,16.25667467145704
0.11978110402822488,16.34657333323468
0.12112507939338679,16.85599908330799
0.1224690547585487,17.62013770841795
0.12381303012371059,17.320475502492478
0.12515700548887249,17.230576840714832
0.12650098085403438,17.47030660545521
0.12784495621919628,17.63512081871422
0.12918893158435818,17.215593730418558
0.13053290694952008,16.930914634789413
0.13187688231468198,15.95701246553162
0.13322085767984387,15.267789391903028
0.13456483304500574,15.492536046347135
0.13590880841016764,15.852130693457704
0.13725278377532954,16.211725340568215
0.13859675914049144,16.721151090641523
0.13994073450565334,16.151792899383118
0.14128470987081523,14.63849875945947
0.14262868523597713,13.40988371516507
0.14397266060113903,12.091370009092977
0.1453166359663009,10.922687405983622
0.14666061133146283,10.308379883836398
0.14800458669662472,9.813937244059364
0.1493485620617866,9.274545273393462
0.1506925374269485,8.615288420357416
0.1520365127921104,8.060913339395286
0.1533804881572723,7.206876052507683
0.15472446352243419,6.367821875916351
0.15606843888759608,5.678598802287757
0.15741241425275798,5.363953486066008
0.15875638961791988,5.2890379345846394
0.16010036498308178,5.423885927251104
0.16144434034824368,5.2890379345846394
0.16278831571340557,4.989375728659164
0.16413229107856747,4.689713522733689
0.16547626644372937,3.8506593461423586
0.16682024180889127,3.1614362725137646
0.16816421717405314,2.9516727283659323
0.16950819253921506,2.8467909562920157
0.170852167904377,2.756892294514384
0.17219614326953886,2.711942963625563
0.17354011863470073,2.472213198885183
0.17488409399986266,1.8878718973305055
0.17622806936502453,1.408412367849745
0.17757204473018642,1.0638008310354377
0.17891602009534832,0.9439359486652474
0.18025999546051022,0.7641386251099647
0.18160397082567212,0.6892230736285958
0.18294794619083402,0.7191892942211433
0.18429192155599589,0.5993244118509532
0.1856358969211578,0.5993244118509532
0.18697987228631968,0.5993244118509506
0.1883238476514816,0.6143075221472245
0.18966782301664348,0.5543750809621294
0.19101179838180535,0.6143075221472245
0.19235577374696727,0.47945952948076054
0.1936997491121292,0.41952708829566554
0.19504372447729107,0.4345101985919393
0.19638769984245294,0.449493308888213
0.19773167520761487,0.6292906324434983
0.1990756505727768,0.7491555148136884
0.20041962593793866,0.7341724045174146
0.2017636013031005,0.7491555148136884
0.20310757666826246,0.6592568530360458
0.20445155203342438,0.4345101985919393
0.20579552739858625,0.2696959853329278
0.2071395027637481,0.2247466544441065
0.20848347812891005,0.11986488237019013
0.20982745349407192,0.08989866177764261
0.21117142885923382,0.014983110296273767
0.2125154042243957,0.0449493308888213
0.21385937958955764,0.07491555148136883


==> data/bottleneck/gap.csv <==
gap_0,bottleneck,gap_1,gap_2,gap_mean
0.0055645760434639,1,0.0046759439549584,0.0238541583837609,0.011364892794061067
0.0005745660604552,2,0.0285651034117511,0.0496246762780665,0.0262547819167576
0.0072382910801882,4,0.0305519107505625,0.0492564410299855,0.0290155476202454
0.0091307182209422,8,0.0325339602025807,0.0587132611320233,0.03345931318518206
0.009647386984397,16,0.0282863187856679,0.0603344031857498,0.0327560363186049
0.0066213431923567,32,0.015330332538412,0.056801592071638,0.0262510892674689
0.0067618588964818,64,0.0162424738446653,0.0499387257347493,0.0243143528252988
0.0054089473896523,96,0.0141198838147774,0.048912049283241,0.022813626829223565
0.006293637162777,128,0.0134152616467234,0.0478908072636564,0.022533235357718933
0.0057553344502237,256,0.0144857368050398,0.0477873343842054,0.022676135213156298


==> data/first_layer_size.csv <==
auc_0,size,auc_1,auc_2,auc_mean
0.750813299683488,1,0.529433890805071,0.61437050460359,0.631539231697383
0.693646613517455,2,0.50674272177166,0.614502751061992,0.6049640287837024
0.768242698348035,4,0.533713552566221,0.649299112557254,0.6504184544905034
0.817240941662941,8,0.627676519582214,0.678323935013346,0.7077471320861671
0.785039197952089,16,0.75736643803075,0.7238846434646,0.7554300931491463
0.773162691232186,32,0.817435211192127,0.739126814922641,0.776574905782318
0.788788677422793,64,0.848369398543882,0.740654393650928,0.792604156539201
0.778331140578119,128,0.851606756130545,0.742044265227956,0.79066072064554
0.272129327128158,256,0.809024048427402,0.700596710949546,0.593916695501702


==> data/patches.csv <==
number,corridor_s1,corridor_s2,corridor_s4,factory_s1,factory_s2,factory_s4,tunnel_s1,tunnel_s2,tunnel_s4,mean_s1,mean_s2,mean_s4
1,0.5668462011387598,0.5834805925222474,0.6597541350595668,0.3830413756452405,0.3618011027382541,0.3182570636506548,0.626206082088029,0.6730813825288854,0.7883974985437605,0.5253645529573431,0.5253645529573431,0.5253645529573431
5,0.5726015397049733,0.6178061195530027,0.7047195027442987,0.2536582764219813,0.2766424486906154,0.2604215987609242,0.7417644191659107,0.7993055155679429,0.8635101696695882,0.5226747450976218,0.5226747450976218,0.5226747450976218
10,0.5820272216039838,0.6496435495164857,0.7153536823130213,0.2101563691226155,0.2440886203154578,0.2522537162912256,0.7811478139998544,0.8348931602370406,0.8792610393363799,0.5244438015754845,0.5244438015754845,0.5244438015754845
25,0.6191453294268171,0.6803287983364625,0.7232322221758536,0.1600975629547,0.2244031552919755,0.2436732098002552,0.8174681414037025,0.8644480569120314,0.8868819667771035,0.5322370112617398,0.5322370112617398,0.5322370112617398
50,0.6525448181356323,0.6924530331568761,0.7269281218017061,0.1429347666166435,0.2139521311551422,0.2401739307219649,0.8330652212207394,0.8736967744342987,0.8903603188112315,0.5428482686576718,0.5428482686576718,0.5428482686576718
75,0.6693406068092235,0.6991972080128704,0.7271294660639731,0.1320554026327686,0.2129308253996278,0.239329845980449,0.8395763200576196,0.8787731397185754,0.8911854244392712,0.5469907764998706,0.5469907764998706,0.5469907764998706
100,0.6734712326943003,0.7054712685645397,0.7275032980831415,0.1279082079856903,0.2104738065112114,0.2396596554020977,0.8431397566220415,0.8806821107363524,0.8915560114502803,0.548173065767344,0.548173065767344,0.548173065767344
125,0.6772683304813321,0.7060810000101699,0.7273702625796703,0.1266336656617455,0.2111008791053972,0.239355816103884,0.8449991813597151,0.8819506540981353,0.8917916204925832,0.5496337258342642,0.5496337258342642,0.5496337258342642
150,0.683002095553408,0.7096780686100488,0.7282917419745474,0.1226368302271728,0.210614468724838,0.2382406612327806,0.8463872483808428,0.8826686825248669,0.8919463980141316,0.5506753913871412,0.5506753913871412,0.5506753913871412
175,0.6868577329698149,0.7077217252963892,0.7284932365311133,0.1215879939116222,0.2096011880718443,0.2384286938432305,0.8475811898560239,0.8832599648621988,0.8922583216760948,0.5520089722458204,0.5520089722458204,0.5520089722458204
200,0.6899128653773386,0.7103856040706109,0.7287076814464243,0.1198448747682751,0.2079747672943188,0.2389357242788776,0.8483434969799597,0.8839170356205819,0.8922119139120669,0.5527004123751912,0.5527004123751912,0.5527004123751912
225,0.6914828897205062,0.710760074840549,0.7284131797679626,0.1193487673888367,0.207987362246886,0.2383203549592012,0.8488655231562343,0.8842370873986671,0.8923361869789016,0.553232393421859,0.553232393421859,0.553232393421859
250,0.6942203626030311,0.7111641285382972,0.7287245269324129,0.1189157462319914,0.2081863179135447,0.2383779796536901,0.8492871232232269,0.8845078350107463,0.8923955465661053,0.5541410773527499,0.5541410773527499,0.5541410773527499


==> data/run.csv <==
,score,time,label,ground_truth,frame
4,0.14504359662532806,0.0,False,False,4
5,0.14522616714239117,0.04,False,False,5
6,0.1454801112413406,0.08,False,False,6
7,0.14555987268686293,0.12,False,False,7
8,0.14543527662754058,0.16,False,False,8
9,0.1450542464852333,0.2,False,False,9
10,0.1446086212992668,0.24,False,False,10
11,0.14395489543676374,0.28,False,False,11
12,0.1430213242769241,0.32,False,False,12
13,0.14204432517290116,0.36,False,False,13
14,0.14129616469144818,0.4,False,False,14
15,0.1404094859957695,0.44,False,False,15
16,0.13953398466110228,0.48,False,False,16
17,0.13904688656330105,0.52,False,False,17
18,0.13881093561649321,0.56,False,False,18
19,0.13827847987413405,0.6,False,False,19
20,0.13748541623353955,0.64,False,False,20
21,0.13694445490837096,0.68,False,False,21
22,0.13676778376102444,0.72,False,False,22
23,0.136990450322628,0.76,False,False,23
24,0.1365211024880409,0.8,False,False,24
25,0.1359773978590965,0.84,False,False,25
26,0.13525303751230236,0.88,False,False,26
27,0.13449928462505337,0.92,False,False,27
28,0.13343116343021388,0.96,False,False,28
29,0.1326129168272018,1.0,False,False,29
30,0.13196904361248013,1.04,False,False,30
31,0.13139766901731487,1.08,False,False,31
32,0.13075930476188655,1.12,False,False,32
33,0.12989595681428906,1.16,False,False,33
34,0.1297670319676399,1.2,False,False,34
35,0.12973087280988688,1.24,False,False,35
36,0.12981777936220168,1.28,False,False,36
37,0.1299056679010391,1.32,False,False,37
38,0.12989906370639798,1.36,False,False,38
39,0.12997011840343473,1.4000000000000001,False,False,39
40,0.12998311370611187,1.44,False,False,40
41,0.1299761414527893,1.48,False,False,41
42,0.12984374463558196,1.52,False,False,42
43,0.1294197618961334,1.56,False,False,43
44,0.12880112975835797,1.6,False,False,44
45,0.1282964751124382,1.6400000000000001,False,False,45
46,0.12785313129425047,1.68,False,False,46
47,0.12733536958694455,1.72,False,False,47
48,0.1268448583781719,1.76,False,False,48
49,0.12636973187327383,1.8,False,False,49
50,0.12600615993142125,1.84,False,False,50
51,0.12550818696618077,1.8800000000000001,False,False,51
52,0.12520413324236865,1.92,False,False,52
53,0.12520741894841192,1.96,False,False,53
54,0.12540139630436895,2.0,False,False,54
55,0.12559703662991523,2.04,False,False,55
56,0.12573873028159138,2.08,False,False,56
57,0.12591782584786412,2.12,False,False,57
58,0.12628559470176695,2.16,False,False,58
59,0.1266398161649704,2.2,False,False,59
60,0.12701080441474913,2.24,False,False,60
61,0.12754383832216262,2.2800000000000002,False,False,61
62,0.12780883461236953,2.32,False,False,62
63,0.127854385972023,2.36,False,False,63
64,0.12781603038311004,2.4,False,False,64
65,0.12780983448028566,2.44,False,False,65
66,0.12758912444114684,2.48,False,False,66
67,0.1273370772600174,2.52,False,False,67
68,0.12730437666177746,2.56,False,False,68
69,0.1273354962468147,2.6,False,False,69
70,0.12748187184333798,2.64,False,False,70
71,0.12754914015531538,2.68,False,False,71
72,0.12781091928482052,2.72,False,False,72
73,0.12820761799812314,2.7600000000000002,False,False,73
74,0.12858505398035047,2.8000000000000003,False,False,74
75,0.12899944633245466,2.84,False,False,75
76,0.12970785200595855,2.88,False,False,76
77,0.13065422177314753,2.92,False,False,77
78,0.1312977850437164,2.96,False,False,78
79,0.13200793266296382,3.0,False,False,79
80,0.13265291452407835,3.04,False,False,80
81,0.133325283229351,3.08,False,False,81
82,0.13396275043487543,3.12,False,False,82
83,0.134667158126831,3.16,False,False,83
84,0.13553627729415887,3.2,False,False,84
85,0.13623134344816204,3.24,False,False,85
86,0.13668294548988338,3.2800000000000002,False,False,86
87,0.13698603361845013,3.3200000000000003,False,False,87
88,0.13756410926580426,3.36,False,False,88
89,0.1377523139119148,3.4,False,False,89
90,0.13757950663566587,3.44,False,False,90
91,0.13773613572120663,3.48,False,False,91
92,0.13786013424396515,3.52,False,False,92
93,0.1379029870033264,3.56,False,False,93
94,0.1377341732382774,3.6,False,False,94
95,0.13732466548681257,3.64,False,False,95
96,0.13833940029144284,3.68,False,False,96
97,0.1393489047884941,3.72,False,False,97
98,0.14033254384994504,3.7600000000000002,False,False,98
99,0.14167713224887846,3.8000000000000003,False,False,99
100,0.14333170056343075,3.84,False,False,100
101,0.14509724378585814,3.88,False,False,101
102,0.14719115048646925,3.92,False,False,102
103,0.149220035970211,3.96,False,False,103
104,0.15134481787681578,4.0,False,False,104
105,0.15378605127334594,4.04,False,False,105
106,0.15504772812128068,4.08,False,False,106
107,0.15617650300264357,4.12,False,False,107
108,0.15768953561782834,4.16,False,False,108
109,0.15909288227558133,4.2,False,False,109
110,0.16004495620727535,4.24,False,False,110
111,0.16063823848962783,4.28,False,False,111
112,0.16127071380615232,4.32,False,False,112
113,0.16192294806241986,4.36,False,False,113
114,0.16318166404962536,4.4,False,False,114
115,0.16485490351915358,4.44,False,False,115
116,0.16645575910806654,4.48,False,False,116
117,0.16868874877691264,4.5200000000000005,False,False,117
118,0.17317849993705747,4.5600000000000005,True,False,118
119,0.17577131390571593,4.6000000000000005,True,False,119
120,0.17818275839090345,4.64,True,False,120
121,0.17985254824161528,4.68,True,False,121
122,0.18101777285337445,4.72,True,False,122
123,0.18293573558330534,4.76,True,True,123
124,0.18424364924430844,4.8,True,True,124
125,0.18560547083616255,4.84,True,True,125
126,0.18748195022344588,4.88,True,True,126
127,0.18888872563838957,4.92,True,True,127
128,0.1876655802130699,4.96,True,True,128
129,0.188048543035984,5.0,True,True,129
130,0.189713579416275,5.04,True,True,130
131,0.19343950450420377,5.08,True,True,131
132,0.1977324679493904,5.12,True,True,132
133,0.19967711865901944,5.16,True,True,133
134,0.20120158940553665,5.2,True,True,134
135,0.20100779831409454,5.24,True,True,135
136,0.19984802901744841,5.28,True,True,136
137,0.19850934892892838,5.32,True,True,137
138,0.19754602164030075,5.36,True,True,138
139,0.19748369604349136,5.4,True,True,139
140,0.20016602128744126,5.44,True,True,140
141,0.20283819884061813,5.48,True,True,141
142,0.20508362650871273,5.5200000000000005,True,True,142
143,0.20667195767164231,5.5600000000000005,True,True,143
144,0.20832085907459258,5.6000000000000005,True,True,144
145,0.21266445219516755,5.64,True,True,145
146,0.21701651960611343,5.68,True,True,146
147,0.2238806381821632,5.72,True,True,147
148,0.22630365043878556,5.76,True,True,148
149,0.22636676579713821,5.8,True,True,149
150,0.22499632090330124,5.84,True,True,150
151,0.2213680312037468,5.88,True,True,151
152,0.2170718491077423,5.92,True,True,152
153,0.21559355556964874,5.96,True,True,153
154,0.2129255354404449,6.0,True,True,154
155,0.2094181820750236,6.04,True,True,155
156,0.20732026100158688,6.08,True,True,156
157,0.20727408230304717,6.12,True,True,157
158,0.2093823418021202,6.16,True,True,158
159,0.21610863655805584,6.2,True,True,159
160,0.2227795913815498,6.24,True,True,160
161,0.23443835824728013,6.28,True,True,161
162,0.24696152061223983,6.32,True,True,162
163,0.2551903709769249,6.36,True,True,163
164,0.2647612497210502,6.4,True,True,164
165,0.2730706736445427,6.44,True,True,165
166,0.2785323604941368,6.48,True,True,166
167,0.27719579488039015,6.5200000000000005,True,True,167
168,0.2778308942914009,6.5600000000000005,True,True,168
169,0.27441345155239105,6.6000000000000005,True,True,169
170,0.2689917474985123,6.640000000000001,True,True,170
171,0.261214941740036,6.68,True,True,171
172,0.2546326220035553,6.72,True,True,172
173,0.2535063922405243,6.76,True,True,173
174,0.2564474880695343,6.8,True,True,174
175,0.260437947511673,6.84,True,True,175
176,0.2632030189037323,6.88,True,True,176
177,0.2668278306722641,6.92,True,True,177
178,0.2674599692225456,6.96,True,True,178
179,0.27551292181015014,7.0,True,True,179
180,0.27878980636596673,7.04,True,True,180
181,0.2796477645635605,7.08,True,True,181
182,0.28277561962604525,7.12,True,True,182
183,0.2873672127723694,7.16,True,True,183
184,0.28596356213092805,7.2,True,True,184
185,0.28446645140647886,7.24,True,True,185
186,0.29006685614585875,7.28,True,True,186
187,0.29540825486183164,7.32,True,True,187
188,0.30935026705265045,7.36,True,True,188
189,0.3157252758741379,7.4,True,True,189
190,0.32339551150798795,7.44,True,True,190
191,0.33361912071704863,7.48,True,True,191
192,0.33901257812976837,7.5200000000000005,True,True,192
193,0.33968829214572904,7.5600000000000005,True,True,193
194,0.34339571595191953,7.6000000000000005,True,True,194
195,0.3440935879945755,7.640000000000001,True,True,195
196,0.3390319883823395,7.68,True,True,196
197,0.336510044336319,7.72,True,True,197
198,0.3296769052743912,7.76,True,True,198
199,0.32211844325065614,7.8,True,True,199
200,0.32153795957565307,7.84,True,True,200
201,0.3242753177881241,7.88,True,True,201
202,0.326342836022377,7.92,True,True,202
203,0.32659095525741577,7.96,True,True,203
204,0.3194568604230881,8.0,True,True,204
205,0.32198130786418916,8.040000000000001,True,True,205
206,0.3239513337612152,8.08,True,True,206
207,0.3232354819774627,8.120000000000001,True,True,207
208,0.3239788025617599,8.16,True,True,208
209,0.32371419072151186,8.2,True,True,209
210,0.31798838675022123,8.24,True,True,210
211,0.31098735332489014,8.28,True,True,211
212,0.30302455425262453,8.32,True,True,212
213,0.29539251029491426,8.36,True,True,213
214,0.2957153290510178,8.4,True,True,214
215,0.2867230474948883,8.44,True,True,215
216,0.279802730679512,8.48,True,True,216
217,0.276864069700241,8.52,True,True,217
218,0.2707678735256195,8.56,True,True,218
219,0.26686481237411497,8.6,True,True,219
220,0.2610163778066635,8.64,True,True,220
221,0.2532822012901306,8.68,True,True,221
222,0.25076328516006463,8.72,True,True,222
223,0.25462272465229036,8.76,True,True,223
224,0.25165589153766627,8.8,True,True,224
225,0.25991357862949366,8.84,True,True,225
226,0.24783392250537872,8.88,True,True,226
227,0.2337033972144127,8.92,True,True,227
228,0.21951933056116105,8.96,True,True,228
229,0.20660846829414364,9.0,True,True,229
351,0.19748722165822982,9.040000000000001,True,True,351
352,0.18639043420553209,9.08,True,False,352
353,0.1722415991127491,9.120000000000001,True,False,353
354,0.15489127933979033,9.16,False,False,354
355,0.14303646311163898,9.200000000000001,False,False,355
356,0.12204815372824665,9.24,False,False,356
357,0.12186514884233471,9.28,False,False,357
358,0.12149782478809353,9.32,False,False,358
359,0.12122779041528697,9.36,False,False,359
360,0.12100580558180804,9.4,False,False,360
361,0.12088236138224598,9.44,False,False,361
362,0.1205599300563335,9.48,False,False,362
363,0.12087717503309243,9.52,False,False,363
364,0.12108496055006976,9.56,False,False,364
365,0.12141529768705364,9.6,False,False,365
366,0.12179069370031352,9.64,False,False,366
367,0.12151442393660541,9.68,False,False,367
368,0.12096075266599651,9.72,False,False,368
369,0.12043068856000898,9.76,False,False,369
370,0.11990256085991854,9.8,False,False,370
371,0.11952932253479953,9.84,False,False,371
372,0.11907748281955713,9.88,False,False,372
373,0.11855632066726678,9.92,False,False,373
374,0.11845327764749522,9.96,False,False,374
375,0.11807141602039332,10.0,False,False,375
376,0.1176416270434856,10.040000000000001,False,False,376
377,0.11767893284559246,10.08,False,False,377
378,0.11780314370989797,10.120000000000001,False,False,378
379,0.11888086423277851,10.16,False,False,379
380,0.11920536980032917,10.200000000000001,False,False,380
381,0.11897532120347021,10.24,False,False,381
382,0.11834430694580074,10.28,False,True,382
383,0.11781240850687022,10.32,False,True,383
384,0.11738426685333248,10.36,False,True,384
385,0.11686404570937152,10.4,False,True,385
386,0.11625753268599508,10.44,False,True,386
387,0.11577735096216199,10.48,False,True,387
388,0.11583053320646283,10.52,False,True,388
389,0.11451785862445826,10.56,False,True,389
390,0.11348920762538905,10.6,False,True,390
391,0.11338981091976161,10.64,False,True,391
392,0.11365826725959774,10.68,False,True,392
393,0.11327908039093013,10.72,False,True,393
394,0.1129601582884788,10.76,False,True,394
395,0.11286275237798686,10.8,False,True,395
396,0.11280782967805858,10.84,False,True,396
397,0.11256928369402881,10.88,False,True,397
398,0.11255969330668444,10.92,False,True,398
399,0.11364015266299243,10.96,False,True,399
400,0.11472884640097614,11.0,False,True,400
401,0.11481914296746251,11.040000000000001,False,True,401
402,0.11541862115263934,11.08,False,True,402
403,0.11612210124731057,11.120000000000001,False,True,403
404,0.11594526395201679,11.16,False,True,404
405,0.11598864421248431,11.200000000000001,False,True,405
406,0.11656499132513998,11.24,False,True,406
407,0.11684596985578535,11.28,False,True,407
408,0.11670250147581099,11.32,False,True,408
409,0.11655829846858975,11.36,False,True,409
410,0.11654068827629087,11.4,False,True,410
411,0.11639720946550365,11.44,False,True,411
412,0.1157703079283237,11.48,False,True,412
413,0.11588806882500644,11.52,False,True,413
414,0.11622631698846812,11.56,False,True,414
415,0.11646600291132922,11.6,False,True,415
416,0.1165325805544853,11.64,False,True,416
417,0.11693786606192584,11.68,False,True,417
418,0.11804742887616153,11.72,False,True,418
419,0.11743035987019534,11.76,False,True,419
420,0.11712009534239765,11.8,False,True,420
421,0.11690257042646404,11.84,False,True,421
422,0.11663887724280353,11.88,False,True,422
423,0.11653701066970819,11.92,False,True,423
424,0.11689323708415025,11.96,False,True,424
425,0.1167469792068004,12.0,False,True,425
426,0.11653321906924241,12.040000000000001,False,True,426
427,0.1168951325118541,12.08,False,True,427
428,0.11637105047702785,12.120000000000001,False,True,428
429,0.11686063110828396,12.16,False,True,429
430,0.11717426329851147,12.200000000000001,False,True,430
431,0.1181219562888145,12.24,False,True,431
432,0.1188626147806644,12.280000000000001,False,True,432
433,0.11947345957159991,12.32,False,True,433
434,0.12040910869836803,12.36,False,True,434
435,0.12208768576383586,12.4,False,True,435
436,0.12360010594129558,12.44,False,True,436
437,0.12452191039919851,12.48,False,True,437
438,0.1254738077521324,12.52,False,True,438
439,0.12656687796115873,12.56,False,True,439
440,0.12787967473268508,12.6,False,True,440
441,0.12919166311621663,12.64,False,True,441
442,0.13205537796020506,12.68,False,True,442
443,0.13303738087415692,12.72,False,True,443
444,0.13291183561086653,12.76,False,True,444
445,0.13225326687097547,12.8,False,True,445
446,0.13143174871802327,12.84,False,True,446
447,0.13058036789298055,12.88,False,True,447
448,0.12965816929936408,12.92,False,True,448
449,0.12854767739772793,12.96,False,True,449
450,0.12753651440143582,13.0,False,True,450
451,0.12661428004503245,13.040000000000001,False,True,451
452,0.1241677194833755,13.08,False,True,452
453,0.12360128164291377,13.120000000000001,False,True,453
454,0.12338849157094953,13.16,False,True,454
455,0.1226204320788383,13.200000000000001,False,True,455
456,0.12191136404871936,13.24,False,True,456
457,0.12112818285822864,13.280000000000001,False,True,457
458,0.12071797698736186,13.32,False,True,458
459,0.12057244330644604,13.36,False,True,459
460,0.12003557384014125,13.4,False,True,460
461,0.11934900581836697,13.44,False,True,461
462,0.11882192790508266,13.48,False,True,462
463,0.11787652894854543,13.52,False,True,463
464,0.11678998693823812,13.56,False,True,464
465,0.1162928096950054,13.6,False,True,465
466,0.11585462838411327,13.64,False,True,466
467,0.11558578461408613,13.68,False,True,467
468,0.11523361727595324,13.72,False,True,468
469,0.11507516205310817,13.76,False,True,469
470,0.1148622520267963,13.8,False,True,470
471,0.11457189098000523,13.84,False,True,471
472,0.11480975076556202,13.88,False,True,472
473,0.11539520546793931,13.92,False,True,473
474,0.11586561352014535,13.96,False,True,474
475,0.11691940277814858,14.0,False,True,475
476,0.11778129190206521,14.040000000000001,False,True,476
477,0.1195618167519569,14.08,False,True,477
478,0.12078776806592936,14.120000000000001,False,True,478
479,0.1218692287802696,14.16,False,True,479
480,0.12277118638157843,14.200000000000001,False,True,480
481,0.12368203625082966,14.24,False,True,481
482,0.1241780079901218,14.280000000000001,False,True,482
483,0.12464984208345409,14.32,False,True,483
484,0.12534980922937392,14.36,False,True,484
485,0.12641536593437191,14.4,False,True,485
486,0.12757288888096807,14.44,False,True,486
487,0.1285411439836025,14.48,False,True,487
488,0.12979182377457615,14.52,False,True,488
489,0.13131241425871848,14.56,False,True,489
490,0.13262306675314903,14.6,False,True,490
491,0.13440677300095558,14.64,False,True,491
492,0.13589907214045524,14.68,False,True,492
493,0.13760890141129492,14.72,False,True,493
494,0.13985309451818465,14.76,False,True,494
495,0.14169721007347105,14.8,False,True,495
496,0.14377442896366116,14.84,False,True,496
497,0.14489090740680693,14.88,False,True,497
498,0.15137324780225753,14.92,False,True,498
499,0.15824741423130034,14.96,False,True,499
500,0.16614905744791028,15.0,False,True,500
501,0.17418201714754103,15.040000000000001,True,True,501
502,0.18295574635267256,15.08,True,True,502
503,0.19269081652164458,15.120000000000001,True,True,503
504,0.20209759324789042,15.16,True,True,504
505,0.21032487004995343,15.200000000000001,True,True,505
506,0.21705272942781445,15.24,True,True,506
507,0.22373445630073543,15.280000000000001,True,True,507
508,0.2263265639543533,15.32,True,True,508
509,0.2267138928174972,15.36,True,True,509
510,0.21827703863382336,15.4,True,True,510
511,0.2088664516806602,15.44,True,True,511
512,0.19882537275552745,15.48,True,True,512
513,0.1876417279243469,15.52,True,True,513
514,0.17616344690322874,15.56,True,True,514
515,0.16525191515684126,15.6,False,False,515
516,0.15594376921653744,15.64,False,False,516
517,0.14657310172915455,15.68,False,False,517
518,0.13582542613148688,15.72,False,False,518
519,0.1266773723065853,15.76,False,False,519
520,0.12563423886895178,15.8,False,False,520
521,0.12455801442265506,15.84,False,False,521
522,0.12361517176032062,15.88,False,False,522
523,0.12244423851370807,15.92,False,False,523
524,0.12150653228163717,15.96,False,False,524
525,0.1202674232423305,16.0,False,False,525
526,0.1187831841409206,16.04,False,False,526
527,0.11739127859473224,16.080000000000002,False,False,527
528,0.11619931459426876,16.12,False,False,528
529,0.11488497257232662,16.16,False,False,529
530,0.11326365694403644,16.2,False,False,530
531,0.11182675957679744,16.240000000000002,False,False,531
532,0.11050593405961986,16.28,False,False,532
533,0.10912270247936243,16.32,False,False,533
534,0.1074801698327064,16.36,False,False,534
535,0.10621277391910548,16.4,False,False,535
536,0.1051715679466724,16.44,False,False,536
537,0.10507742464542387,16.48,False,False,537
538,0.10426584556698795,16.52,False,False,538
539,0.1034336097538471,16.56,False,False,539
540,0.1030816316604614,16.6,False,False,540
541,0.10271358117461202,16.64,False,False,541
542,0.10262407138943667,16.68,False,False,542
543,0.10298146978020664,16.72,False,False,543
544,0.1036167740821838,16.76,False,False,544
545,0.10429372042417522,16.8,False,False,545
546,0.10501673296093934,16.84,False,False,546
547,0.10509653165936465,16.88,False,False,547


==> data/run1.csv <==
,score,time,label,ground_truth,i
0,0.14504359662532806,0.0,0,0,0
1,0.14522616714239117,0.04,0,0,0
2,0.1454801112413406,0.08,0,0,0
3,0.14555987268686293,0.12,0,0,0
4,0.14543527662754058,0.16,0,0,0
5,0.1450542464852333,0.2,0,0,0
6,0.1446086212992668,0.24,0,0,0
7,0.14395489543676374,0.28,0,0,0
8,0.1430213242769241,0.32,0,0,0
9,0.14204432517290116,0.36,0,0,0
10,0.14129616469144818,0.4,0,0,0
11,0.1404094859957695,0.44,0,0,0
12,0.13953398466110228,0.48,0,0,0
13,0.13904688656330105,0.52,0,0,0
14,0.13881093561649321,0.56,0,0,0
15,0.13827847987413405,0.6,0,0,0
16,0.13748541623353955,0.64,0,0,0
17,0.13694445490837096,0.68,0,0,0
18,0.13676778376102444,0.72,0,0,0
19,0.136990450322628,0.76,0,0,0
20,0.1365211024880409,0.8,0,0,0
21,0.1359773978590965,0.84,0,0,0
22,0.13525303751230236,0.88,0,0,0
23,0.13449928462505337,0.92,0,0,0
24,0.13343116343021388,0.96,0,0,0
25,0.1326129168272018,1.0,0,0,0
26,0.13196904361248013,1.04,0,0,0
27,0.13139766901731487,1.08,0,0,0
28,0.13075930476188655,1.12,0,0,0
29,0.12989595681428906,1.16,0,0,0
30,0.1297670319676399,1.2,0,0,0
31,0.12973087280988688,1.24,0,0,0
32,0.12981777936220168,1.28,0,0,0
33,0.1299056679010391,1.32,0,0,0
34,0.12989906370639798,1.36,0,0,0
35,0.12997011840343473,1.4000000000000001,0,0,0
36,0.12998311370611187,1.44,0,0,0
37,0.1299761414527893,1.48,0,0,0
38,0.12984374463558196,1.52,0,0,0
39,0.1294197618961334,1.56,0,0,0
40,0.12880112975835797,1.6,0,0,0
41,0.1282964751124382,1.6400000000000001,0,0,0
42,0.12785313129425047,1.68,0,0,0
43,0.12733536958694455,1.72,0,0,0
44,0.1268448583781719,1.76,0,0,0
45,0.12636973187327383,1.8,0,0,0
46,0.12600615993142125,1.84,0,0,0
47,0.12550818696618077,1.8800000000000001,0,0,0
48,0.12520413324236865,1.92,0,0,0
49,0.12520741894841192,1.96,0,0,0
50,0.12540139630436895,2.0,0,0,0
51,0.12559703662991523,2.04,0,0,0
52,0.12573873028159138,2.08,0,0,0
53,0.12591782584786412,2.12,0,0,0
54,0.12628559470176695,2.16,0,0,0
55,0.1266398161649704,2.2,0,0,0
56,0.12701080441474913,2.24,0,0,0
57,0.12754383832216262,2.2800000000000002,0,0,0
58,0.12780883461236953,2.32,0,0,0
59,0.127854385972023,2.36,0,0,0
60,0.12781603038311004,2.4,0,0,0
61,0.12780983448028566,2.44,0,0,0
62,0.12758912444114684,2.48,0,0,0
63,0.1273370772600174,2.52,0,0,0
64,0.12730437666177746,2.56,0,0,0
65,0.1273354962468147,2.6,0,0,0
66,0.12748187184333798,2.64,0,0,0
67,0.12754914015531538,2.68,0,0,0
68,0.12781091928482052,2.72,0,0,0
69,0.12820761799812314,2.7600000000000002,0,0,0
70,0.12858505398035047,2.8000000000000003,0,0,0
71,0.12899944633245466,2.84,0,0,0
72,0.12970785200595855,2.88,0,0,0
73,0.13065422177314753,2.92,0,0,0
74,0.1312977850437164,2.96,0,0,0
75,0.13200793266296382,3.0,0,0,0
76,0.13265291452407835,3.04,0,0,0
77,0.133325283229351,3.08,0,0,0
78,0.13396275043487543,3.12,0,0,0
79,0.134667158126831,3.16,0,0,0
80,0.13553627729415887,3.2,0,0,0
81,0.13623134344816204,3.24,0,0,0
82,0.13668294548988338,3.2800000000000002,0,0,0
83,0.13698603361845013,3.3200000000000003,0,0,0
84,0.13756410926580426,3.36,0,0,0
85,0.1377523139119148,3.4,0,0,0
86,0.13757950663566587,3.44,0,0,0
87,0.13773613572120663,3.48,0,0,0
88,0.13786013424396515,3.52,0,0,0
89,0.1379029870033264,3.56,0,0,0
90,0.1377341732382774,3.6,0,0,0
91,0.13732466548681257,3.64,0,0,0
92,0.13833940029144284,3.68,0,0,0
93,0.1393489047884941,3.72,0,0,0
94,0.14033254384994504,3.7600000000000002,0,0,0
95,0.14167713224887846,3.8000000000000003,0,0,0
96,0.14333170056343075,3.84,0,0,0
97,0.14509724378585814,3.88,0,0,0
98,0.14719115048646925,3.92,0,0,0
99,0.149220035970211,3.96,0,0,0
100,0.15134481787681578,4.0,0,0,0
101,0.15378605127334594,4.04,0,0,0
102,0.15504772812128068,4.08,0,0,0
103,0.15617650300264357,4.12,0,0,0
104,0.15768953561782834,4.16,0,0,0
105,0.15909288227558133,4.2,0,0,0
106,0.16004495620727535,4.24,0,0,0
107,0.16063823848962783,4.28,0,0,0
108,0.16127071380615232,4.32,0,0,0
109,0.16192294806241986,4.36,0,0,0
110,0.16318166404962536,4.4,0,0,0
111,0.16485490351915358,4.44,0,0,0
112,0.16645575910806654,4.48,0,0,0
113,0.16868874877691264,4.5200000000000005,0,0,0
114,0.17317849993705747,4.5600000000000005,1,0,0
115,0.17577131390571593,4.6000000000000005,1,0,0
116,0.17818275839090345,4.64,1,0,0
117,0.17985254824161528,4.68,1,0,0
118,0.18101777285337445,4.72,1,0,0
119,0.18293573558330534,4.76,1,1,0
120,0.18424364924430844,4.8,1,1,0
121,0.18560547083616255,4.84,1,1,0
122,0.18748195022344588,4.88,1,1,0
123,0.18888872563838957,4.92,1,1,0
124,0.1876655802130699,4.96,1,1,0
125,0.188048543035984,5.0,1,1,0
126,0.189713579416275,5.04,1,1,0
127,0.19343950450420377,5.08,1,1,0
128,0.1977324679493904,5.12,1,1,0
129,0.19967711865901944,5.16,1,1,0
130,0.20120158940553665,5.2,1,1,0
131,0.20100779831409454,5.24,1,1,0
132,0.19984802901744841,5.28,1,1,0
133,0.19850934892892838,5.32,1,1,0
134,0.19754602164030075,5.36,1,1,0
135,0.19748369604349136,5.4,1,1,0
136,0.20016602128744126,5.44,1,1,0
137,0.20283819884061813,5.48,1,1,0
138,0.20508362650871273,5.5200000000000005,1,1,0
139,0.20667195767164231,5.5600000000000005,1,1,0
140,0.20832085907459258,5.6000000000000005,1,1,0
141,0.21266445219516755,5.64,1,1,0
142,0.21701651960611343,5.68,1,1,0
143,0.2238806381821632,5.72,1,1,0
144,0.22630365043878556,5.76,1,1,0
145,0.22636676579713821,5.8,1,1,0
146,0.22499632090330124,5.84,1,1,0
147,0.2213680312037468,5.88,1,1,0
148,0.2170718491077423,5.92,1,1,0
149,0.21559355556964874,5.96,1,1,0
150,0.2129255354404449,6.0,1,1,0
151,0.2094181820750236,6.04,1,1,0
152,0.20732026100158688,6.08,1,1,0
153,0.20727408230304717,6.12,1,1,0
154,0.2093823418021202,6.16,1,1,0
155,0.21610863655805584,6.2,1,1,0
156,0.2227795913815498,6.24,1,1,0
157,0.23443835824728013,6.28,1,1,0
158,0.24696152061223983,6.32,1,1,0
159,0.2551903709769249,6.36,1,1,0
160,0.2647612497210502,6.4,1,1,0
161,0.2730706736445427,6.44,1,1,0
162,0.2785323604941368,6.48,1,1,0
163,0.27719579488039015,6.5200000000000005,1,1,0
164,0.2778308942914009,6.5600000000000005,1,1,0
165,0.27441345155239105,6.6000000000000005,1,1,0
166,0.2689917474985123,6.640000000000001,1,1,0
167,0.261214941740036,6.68,1,1,0
168,0.2546326220035553,6.72,1,1,0
169,0.2535063922405243,6.76,1,1,0
170,0.2564474880695343,6.8,1,1,0
171,0.260437947511673,6.84,1,1,0
172,0.2632030189037323,6.88,1,1,0
173,0.2668278306722641,6.92,1,1,0
174,0.2674599692225456,6.96,1,1,0
175,0.27551292181015014,7.0,1,1,0
176,0.27878980636596673,7.04,1,1,0
177,0.2796477645635605,7.08,1,1,0
178,0.28277561962604525,7.12,1,1,0
179,0.2873672127723694,7.16,1,1,0
180,0.28596356213092805,7.2,1,1,0
181,0.28446645140647886,7.24,1,1,0
182,0.29006685614585875,7.28,1,1,0
183,0.29540825486183164,7.32,1,1,0
184,0.30935026705265045,7.36,1,1,0
185,0.3157252758741379,7.4,1,1,0
186,0.32339551150798795,7.44,1,1,0
187,0.33361912071704863,7.48,1,1,0
188,0.33901257812976837,7.5200000000000005,1,1,0
189,0.33968829214572904,7.5600000000000005,1,1,0
190,0.34339571595191953,7.6000000000000005,1,1,0
191,0.3440935879945755,7.640000000000001,1,1,0
192,0.3390319883823395,7.68,1,1,0
193,0.336510044336319,7.72,1,1,0
194,0.3296769052743912,7.76,1,1,0
195,0.32211844325065614,7.8,1,1,0
196,0.32153795957565307,7.84,1,1,0
197,0.3242753177881241,7.88,1,1,0
198,0.326342836022377,7.92,1,1,0
199,0.32659095525741577,7.96,1,1,0
200,0.3194568604230881,8.0,1,1,0
201,0.32198130786418916,8.040000000000001,1,1,0
202,0.3239513337612152,8.08,1,1,0
203,0.3232354819774627,8.120000000000001,1,1,0
204,0.3239788025617599,8.16,1,1,0
205,0.32371419072151186,8.2,1,1,0
206,0.31798838675022123,8.24,1,1,0
207,0.31098735332489014,8.28,1,1,0
208,0.30302455425262453,8.32,1,1,0
209,0.29539251029491426,8.36,1,1,0
210,0.2957153290510178,8.4,1,1,0
211,0.2867230474948883,8.44,1,1,0
212,0.279802730679512,8.48,1,1,0
213,0.276864069700241,8.52,1,1,0
214,0.2707678735256195,8.56,1,1,0
215,0.26686481237411497,8.6,1,1,0
216,0.2610163778066635,8.64,1,1,0
217,0.2532822012901306,8.68,1,1,0
218,0.25076328516006463,8.72,1,1,0
219,0.25462272465229036,8.76,1,1,0
220,0.25165589153766627,8.8,1,1,0
221,0.25991357862949366,8.84,1,1,0
222,0.24783392250537872,8.88,1,1,0
223,0.2337033972144127,8.92,1,1,0
224,0.21951933056116105,8.96,1,1,0
225,0.20660846829414364,9.0,1,1,0
226,0.19748722165822982,9.040000000000001,1,1,0
227,0.18639043420553209,9.08,1,0,0
228,0.1722415991127491,9.120000000000001,1,0,0
229,0.15489127933979033,9.16,0,0,0
230,0.14303646311163898,9.200000000000001,0,0,0
231,0.12204815372824665,9.24,0,0,0
232,0.12186514884233471,9.28,0,0,0
233,0.12149782478809353,9.32,0,0,0
234,0.12122779041528697,9.36,0,0,0
235,0.12100580558180804,9.4,0,0,0
236,0.12088236138224598,9.44,0,0,0
237,0.1205599300563335,9.48,0,0,0
238,0.12087717503309243,9.52,0,0,0
239,0.12108496055006976,9.56,0,0,0
240,0.12141529768705364,9.6,0,0,0
241,0.12179069370031352,9.64,0,0,0
242,0.12151442393660541,9.68,0,0,0
243,0.12096075266599651,9.72,0,0,0
244,0.12043068856000898,9.76,0,0,0
245,0.11990256085991854,9.8,0,0,0
246,0.11952932253479953,9.84,0,0,0
247,0.11907748281955713,9.88,0,0,0
248,0.11855632066726678,9.92,0,0,0
249,0.11845327764749522,9.96,0,0,0
250,0.11807141602039332,10.0,0,0,0
251,0.1176416270434856,10.040000000000001,0,0,0
252,0.11767893284559246,10.08,0,0,0
253,0.11780314370989797,10.120000000000001,0,0,0
254,0.11888086423277851,10.16,0,0,0
255,0.11920536980032917,10.200000000000001,0,0,0
256,0.11897532120347021,10.24,0,0,0
257,0.11834430694580074,10.28,0,0,0
258,0.11781240850687022,10.32,0,0,0
259,0.11738426685333248,10.36,0,0,0
260,0.11686404570937152,10.4,0,0,0
261,0.11625753268599508,10.44,0,0,0
262,0.11577735096216199,10.48,0,0,0
263,0.11583053320646283,10.52,0,0,0
264,0.11451785862445826,10.56,0,0,0
265,0.11348920762538905,10.6,0,0,0
266,0.11338981091976161,10.64,0,0,0
267,0.11365826725959774,10.68,0,0,0
268,0.11327908039093013,10.72,0,0,0
269,0.1129601582884788,10.76,0,0,0
270,0.11286275237798686,10.8,0,0,0
271,0.11280782967805858,10.84,0,0,0
272,0.11256928369402881,10.88,0,0,0
273,0.11255969330668444,10.92,0,0,0
274,0.11364015266299243,10.96,0,0,0
275,0.11472884640097614,11.0,0,0,0
276,0.11481914296746251,11.040000000000001,0,0,0
277,0.11541862115263934,11.08,0,0,0
278,0.11612210124731057,11.120000000000001,0,0,0
279,0.11594526395201679,11.16,0,0,0
280,0.11598864421248431,11.200000000000001,0,0,0
281,0.11656499132513998,11.24,0,0,0
282,0.11684596985578535,11.28,0,0,0
283,0.11670250147581099,11.32,0,0,0
284,0.11655829846858975,11.36,0,0,0
285,0.11654068827629087,11.4,0,0,0
286,0.11639720946550365,11.44,0,0,0
287,0.1157703079283237,11.48,0,0,0
288,0.11588806882500644,11.52,0,0,0
289,0.11622631698846812,11.56,0,0,0
290,0.11646600291132922,11.6,0,0,0
291,0.1165325805544853,11.64,0,0,0
292,0.11693786606192584,11.68,0,0,0
293,0.11804742887616153,11.72,0,0,0
294,0.11743035987019534,11.76,0,0,0
295,0.11712009534239765,11.8,0,0,0
296,0.11690257042646404,11.84,0,0,0
297,0.11663887724280353,11.88,0,0,0
298,0.11653701066970819,11.92,0,0,0
299,0.11689323708415025,11.96,0,0,0
300,0.1167469792068004,12.0,0,0,0
301,0.11653321906924241,12.040000000000001,0,0,0
302,0.1168951325118541,12.08,0,0,0
303,0.11637105047702785,12.120000000000001,0,0,0
304,0.11686063110828396,12.16,0,0,0
305,0.11717426329851147,12.200000000000001,0,0,0
306,0.1181219562888145,12.24,0,0,0
307,0.1188626147806644,12.280000000000001,0,0,0
308,0.11947345957159991,12.32,0,0,0
309,0.12040910869836803,12.36,0,0,0
310,0.12208768576383586,12.4,0,0,0
311,0.12360010594129558,12.44,0,0,0
312,0.12452191039919851,12.48,0,0,0
313,0.1254738077521324,12.52,0,0,0
314,0.12656687796115873,12.56,0,0,0
315,0.12787967473268508,12.6,0,0,0
316,0.12919166311621663,12.64,0,0,0
317,0.13205537796020506,12.68,0,0,0
318,0.13303738087415692,12.72,0,0,0
319,0.13291183561086653,12.76,0,0,0
320,0.13225326687097547,12.8,0,0,0
321,0.13143174871802327,12.84,0,0,0
322,0.13058036789298055,12.88,0,0,0
323,0.12965816929936408,12.92,0,0,0
324,0.12854767739772793,12.96,0,0,0
325,0.12753651440143582,13.0,0,0,0
326,0.12661428004503245,13.040000000000001,0,0,0
327,0.1241677194833755,13.08,0,0,0
328,0.12360128164291377,13.120000000000001,0,0,0
329,0.12338849157094953,13.16,0,0,0
330,0.1226204320788383,13.200000000000001,0,0,0
331,0.12191136404871936,13.24,0,0,0
332,0.12112818285822864,13.280000000000001,0,0,0
333,0.12071797698736186,13.32,0,0,0
334,0.12057244330644604,13.36,0,0,0
335,0.12003557384014125,13.4,0,0,0
336,0.11934900581836697,13.44,0,0,0
337,0.11882192790508266,13.48,0,0,0
338,0.11787652894854543,13.52,0,0,0
339,0.11678998693823812,13.56,0,0,0
340,0.1162928096950054,13.6,0,0,0
341,0.11585462838411327,13.64,0,0,0
342,0.11558578461408613,13.68,0,0,0
343,0.11523361727595324,13.72,0,0,0
344,0.11507516205310817,13.76,0,0,0
345,0.1148622520267963,13.8,0,0,0
346,0.11457189098000523,13.84,0,0,0
347,0.11480975076556202,13.88,0,0,0
348,0.11539520546793931,13.92,0,0,0
349,0.11586561352014535,13.96,0,0,0
350,0.11691940277814858,14.0,0,0,0
351,0.11778129190206521,14.040000000000001,0,0,0
352,0.1195618167519569,14.08,0,0,0
353,0.12078776806592936,14.120000000000001,0,0,0
354,0.1218692287802696,14.16,0,1,0
355,0.12277118638157843,14.200000000000001,0,1,0
356,0.12368203625082966,14.24,0,1,0
357,0.1241780079901218,14.280000000000001,0,1,0
358,0.12464984208345409,14.32,0,1,0
359,0.12534980922937392,14.36,0,1,0
360,0.12641536593437191,14.4,0,1,0
361,0.12757288888096807,14.44,0,1,0
362,0.1285411439836025,14.48,0,1,0
363,0.12979182377457615,14.52,0,1,0
364,0.13131241425871848,14.56,0,1,0
365,0.13262306675314903,14.6,0,1,0
366,0.13440677300095558,14.64,0,1,0
367,0.13589907214045524,14.68,0,1,0
368,0.13760890141129492,14.72,0,1,0
369,0.13985309451818465,14.76,0,1,0
370,0.14169721007347105,14.8,0,1,0
371,0.14377442896366116,14.84,0,1,0
372,0.14489090740680693,14.88,0,1,0
373,0.15137324780225753,14.92,0,1,0
374,0.15824741423130034,14.96,0,1,0
375,0.16614905744791028,15.0,0,1,0
376,0.17418201714754103,15.040000000000001,1,1,0
377,0.18295574635267256,15.08,1,1,0
378,0.19269081652164458,15.120000000000001,1,1,0
379,0.20209759324789042,15.16,1,1,0
380,0.21032487004995343,15.200000000000001,1,1,0
381,0.21705272942781445,15.24,1,1,0
382,0.22373445630073543,15.280000000000001,1,1,0
383,0.2263265639543533,15.32,1,1,0
384,0.2267138928174972,15.36,1,1,0
385,0.21827703863382336,15.4,1,1,0
386,0.2088664516806602,15.44,1,1,0
387,0.19882537275552745,15.48,1,1,0
388,0.1876417279243469,15.52,1,1,0
389,0.17616344690322874,15.56,1,1,0
390,0.16525191515684126,15.6,0,0,0
391,0.15594376921653744,15.64,0,0,0
392,0.14657310172915455,15.68,0,0,0
393,0.13582542613148688,15.72,0,0,0
394,0.1266773723065853,15.76,0,0,0
395,0.12563423886895178,15.8,0,0,0
396,0.12455801442265506,15.84,0,0,0
397,0.12361517176032062,15.88,0,0,0
398,0.12244423851370807,15.92,0,0,0
399,0.12150653228163717,15.96,0,0,0
400,0.1202674232423305,16.0,0,0,0
401,0.1187831841409206,16.04,0,0,0
402,0.11739127859473224,16.080000000000002,0,0,0
403,0.11619931459426876,16.12,0,0,0
404,0.11488497257232662,16.16,0,0,0
405,0.11326365694403644,16.2,0,0,0
406,0.11182675957679744,16.240000000000002,0,0,0
407,0.11050593405961986,16.28,0,0,0
408,0.10912270247936243,16.32,0,0,0
409,0.1074801698327064,16.36,0,0,0
410,0.10621277391910548,16.4,0,0,0
411,0.1051715679466724,16.44,0,0,0
412,0.10507742464542387,16.48,0,0,0
413,0.10426584556698795,16.52,0,0,0
414,0.1034336097538471,16.56,0,0,0
415,0.1030816316604614,16.6,0,0,0
416,0.10271358117461202,16.64,0,0,0
417,0.10262407138943667,16.68,0,0,0
418,0.10298146978020664,16.72,0,0,0
419,0.1036167740821838,16.76,0,0,0
420,0.10429372042417522,16.8,0,0,0
421,0.10501673296093934,16.84,0,0,0
422,0.10509653165936465,16.88,0,0,0
423,0.14504359662532806,0.0,0,0,1
424,0.14522616714239117,0.04,0,0,1
425,0.1454801112413406,0.08,0,0,1
426,0.14555987268686293,0.12,0,0,1
427,0.14543527662754058,0.16,0,0,1
428,0.1450542464852333,0.2,0,0,1
429,0.1446086212992668,0.24,0,0,1
430,0.14395489543676374,0.28,0,0,1
431,0.1430213242769241,0.32,0,0,1
432,0.14204432517290116,0.36,0,0,1
433,0.14129616469144818,0.4,0,0,1
434,0.1404094859957695,0.44,0,0,1
435,0.13953398466110228,0.48,0,0,1
436,0.13904688656330105,0.52,0,0,1
437,0.13881093561649321,0.56,0,0,1
438,0.13827847987413405,0.6,0,0,1
439,0.13748541623353955,0.64,0,0,1
440,0.13694445490837096,0.68,0,0,1
441,0.13676778376102444,0.72,0,0,1
442,0.136990450322628,0.76,0,0,1
443,0.1365211024880409,0.8,0,0,1
444,0.1359773978590965,0.84,0,0,1
445,0.13525303751230236,0.88,0,0,1
446,0.13449928462505337,0.92,0,0,1
447,0.13343116343021388,0.96,0,0,1
448,0.1326129168272018,1.0,0,0,1
449,0.13196904361248013,1.04,0,0,1
450,0.13139766901731487,1.08,0,0,1
451,0.13075930476188655,1.12,0,0,1
452,0.12989595681428906,1.16,0,0,1
453,0.1297670319676399,1.2,0,0,1
454,0.12973087280988688,1.24,0,0,1
455,0.12981777936220168,1.28,0,0,1
456,0.1299056679010391,1.32,0,0,1
457,0.12989906370639798,1.36,0,0,1
458,0.12997011840343473,1.4000000000000001,0,0,1
459,0.12998311370611187,1.44,0,0,1
460,0.1299761414527893,1.48,0,0,1
461,0.12984374463558196,1.52,0,0,1
462,0.1294197618961334,1.56,0,0,1
463,0.12880112975835797,1.6,0,0,1
464,0.1282964751124382,1.6400000000000001,0,0,1
465,0.12785313129425047,1.68,0,0,1
466,0.12733536958694455,1.72,0,0,1
467,0.1268448583781719,1.76,0,0,1
468,0.12636973187327383,1.8,0,0,1
469,0.12600615993142125,1.84,0,0,1
470,0.12550818696618077,1.8800000000000001,0,0,1
471,0.12520413324236865,1.92,0,0,1
472,0.12520741894841192,1.96,0,0,1
473,0.12540139630436895,2.0,0,0,1
474,0.12559703662991523,2.04,0,0,1
475,0.12573873028159138,2.08,0,0,1
476,0.12591782584786412,2.12,0,0,1
477,0.12628559470176695,2.16,0,0,1
478,0.1266398161649704,2.2,0,0,1
479,0.12701080441474913,2.24,0,0,1
480,0.12754383832216262,2.2800000000000002,0,0,1
481,0.12780883461236953,2.32,0,0,1
482,0.127854385972023,2.36,0,0,1
483,0.12781603038311004,2.4,0,0,1
484,0.12780983448028566,2.44,0,0,1
485,0.12758912444114684,2.48,0,0,1
486,0.1273370772600174,2.52,0,0,1
487,0.12730437666177746,2.56,0,0,1
488,0.1273354962468147,2.6,0,0,1
489,0.12748187184333798,2.64,0,0,1
490,0.12754914015531538,2.68,0,0,1
491,0.12781091928482052,2.72,0,0,1
492,0.12820761799812314,2.7600000000000002,0,0,1
493,0.12858505398035047,2.8000000000000003,0,0,1
494,0.12899944633245466,2.84,0,0,1
495,0.12970785200595855,2.88,0,0,1
496,0.13065422177314753,2.92,0,0,1
497,0.1312977850437164,2.96,0,0,1
498,0.13200793266296382,3.0,0,0,1
499,0.13265291452407835,3.04,0,0,1
500,0.133325283229351,3.08,0,0,1
501,0.13396275043487543,3.12,0,0,1
502,0.134667158126831,3.16,0,0,1
503,0.13553627729415887,3.2,0,0,1
504,0.13623134344816204,3.24,0,0,1
505,0.13668294548988338,3.2800000000000002,0,0,1
506,0.13698603361845013,3.3200000000000003,0,0,1
507,0.13756410926580426,3.36,0,0,1
508,0.1377523139119148,3.4,0,0,1
509,0.13757950663566587,3.44,0,0,1
510,0.13773613572120663,3.48,0,0,1
511,0.13786013424396515,3.52,0,0,1
512,0.1379029870033264,3.56,0,0,1
513,0.1377341732382774,3.6,0,0,1
514,0.13732466548681257,3.64,0,0,1
515,0.13833940029144284,3.68,0,0,1
516,0.1393489047884941,3.72,0,0,1
517,0.14033254384994504,3.7600000000000002,0,0,1
518,0.14167713224887846,3.8000000000000003,0,0,1
519,0.14333170056343075,3.84,0,0,1
520,0.14509724378585814,3.88,0,0,1
521,0.14719115048646925,3.92,0,0,1
522,0.149220035970211,3.96,0,0,1
523,0.15134481787681578,4.0,0,0,1
524,0.15378605127334594,4.04,0,0,1
525,0.15504772812128068,4.08,0,0,1
526,0.15617650300264357,4.12,0,0,1
527,0.15768953561782834,4.16,0,0,1
528,0.15909288227558133,4.2,0,0,1
529,0.16004495620727535,4.24,0,0,1
530,0.16063823848962783,4.28,0,0,1
531,0.16127071380615232,4.32,0,0,1
532,0.16192294806241986,4.36,0,0,1
533,0.16318166404962536,4.4,0,0,1
534,0.16485490351915358,4.44,0,0,1
535,0.16645575910806654,4.48,0,0,1
536,0.16868874877691264,4.5200000000000005,0,0,1
537,0.17317849993705747,4.5600000000000005,1,0,1
538,0.17577131390571593,4.6000000000000005,1,0,1
539,0.17818275839090345,4.64,1,0,1
540,0.17985254824161528,4.68,1,0,1
541,0.18101777285337445,4.72,1,0,1
542,0.18293573558330534,4.76,1,1,1
543,0.18424364924430844,4.8,1,1,1
544,0.18560547083616255,4.84,1,1,1
545,0.18748195022344588,4.88,1,1,1
546,0.18888872563838957,4.92,1,1,1
547,0.1876655802130699,4.96,1,1,1
548,0.188048543035984,5.0,1,1,1
549,0.189713579416275,5.04,1,1,1
550,0.19343950450420377,5.08,1,1,1
551,0.1977324679493904,5.12,1,1,1
552,0.19967711865901944,5.16,1,1,1
553,0.20120158940553665,5.2,1,1,1
554,0.20100779831409454,5.24,1,1,1
555,0.19984802901744841,5.28,1,1,1
556,0.19850934892892838,5.32,1,1,1
557,0.19754602164030075,5.36,1,1,1
558,0.19748369604349136,5.4,1,1,1
559,0.20016602128744126,5.44,1,1,1
560,0.20283819884061813,5.48,1,1,1
561,0.20508362650871273,5.5200000000000005,1,1,1
562,0.20667195767164231,5.5600000000000005,1,1,1
563,0.20832085907459258,5.6000000000000005,1,1,1
564,0.21266445219516755,5.64,1,1,1
565,0.21701651960611343,5.68,1,1,1
566,0.2238806381821632,5.72,1,1,1
567,0.22630365043878556,5.76,1,1,1
568,0.22636676579713821,5.8,1,1,1
569,0.22499632090330124,5.84,1,1,1
570,0.2213680312037468,5.88,1,1,1
571,0.2170718491077423,5.92,1,1,1
572,0.21559355556964874,5.96,1,1,1
573,0.2129255354404449,6.0,1,1,1
574,0.2094181820750236,6.04,1,1,1
575,0.20732026100158688,6.08,1,1,1
576,0.20727408230304717,6.12,1,1,1
577,0.2093823418021202,6.16,1,1,1
578,0.21610863655805584,6.2,1,1,1
579,0.2227795913815498,6.24,1,1,1
580,0.23443835824728013,6.28,1,1,1
581,0.24696152061223983,6.32,1,1,1
582,0.2551903709769249,6.36,1,1,1
583,0.2647612497210502,6.4,1,1,1
584,0.2730706736445427,6.44,1,1,1
585,0.2785323604941368,6.48,1,1,1
586,0.27719579488039015,6.5200000000000005,1,1,1
587,0.2778308942914009,6.5600000000000005,1,1,1
588,0.27441345155239105,6.6000000000000005,1,1,1
589,0.2689917474985123,6.640000000000001,1,1,1
590,0.261214941740036,6.68,1,1,1
591,0.2546326220035553,6.72,1,1,1
592,0.2535063922405243,6.76,1,1,1
593,0.2564474880695343,6.8,1,1,1
594,0.260437947511673,6.84,1,1,1
595,0.2632030189037323,6.88,1,1,1
596,0.2668278306722641,6.92,1,1,1
597,0.2674599692225456,6.96,1,1,1
598,0.27551292181015014,7.0,1,1,1
599,0.27878980636596673,7.04,1,1,1
600,0.2796477645635605,7.08,1,1,1
601,0.28277561962604525,7.12,1,1,1
602,0.2873672127723694,7.16,1,1,1
603,0.28596356213092805,7.2,1,1,1
604,0.28446645140647886,7.24,1,1,1
605,0.29006685614585875,7.28,1,1,1
606,0.29540825486183164,7.32,1,1,1
607,0.30935026705265045,7.36,1,1,1
608,0.3157252758741379,7.4,1,1,1
609,0.32339551150798795,7.44,1,1,1
610,0.33361912071704863,7.48,1,1,1
611,0.33901257812976837,7.5200000000000005,1,1,1
612,0.33968829214572904,7.5600000000000005,1,1,1
613,0.34339571595191953,7.6000000000000005,1,1,1
614,0.3440935879945755,7.640000000000001,1,1,1
615,0.3390319883823395,7.68,1,1,1
616,0.336510044336319,7.72,1,1,1
617,0.3296769052743912,7.76,1,1,1
618,0.32211844325065614,7.8,1,1,1
619,0.32153795957565307,7.84,1,1,1
620,0.3242753177881241,7.88,1,1,1
621,0.326342836022377,7.92,1,1,1
622,0.32659095525741577,7.96,1,1,1
623,0.3194568604230881,8.0,1,1,1
624,0.32198130786418916,8.040000000000001,1,1,1
625,0.3239513337612152,8.08,1,1,1
626,0.3232354819774627,8.120000000000001,1,1,1
627,0.3239788025617599,8.16,1,1,1
628,0.32371419072151186,8.2,1,1,1
629,0.31798838675022123,8.24,1,1,1
630,0.31098735332489014,8.28,1,1,1
631,0.30302455425262453,8.32,1,1,1
632,0.29539251029491426,8.36,1,1,1
633,0.2957153290510178,8.4,1,1,1
634,0.2867230474948883,8.44,1,1,1
635,0.279802730679512,8.48,1,1,1
636,0.276864069700241,8.52,1,1,1
637,0.2707678735256195,8.56,1,1,1
638,0.26686481237411497,8.6,1,1,1
639,0.2610163778066635,8.64,1,1,1
640,0.2532822012901306,8.68,1,1,1
641,0.25076328516006463,8.72,1,1,1
642,0.25462272465229036,8.76,1,1,1
643,0.25165589153766627,8.8,1,1,1
644,0.25991357862949366,8.84,1,1,1
645,0.24783392250537872,8.88,1,1,1
646,0.2337033972144127,8.92,1,1,1
647,0.21951933056116105,8.96,1,1,1
648,0.20660846829414364,9.0,1,1,1
649,0.19748722165822982,9.040000000000001,1,1,1
650,0.18639043420553209,9.08,1,0,1
651,0.1722415991127491,9.120000000000001,1,0,1
652,0.15489127933979033,9.16,0,0,1
653,0.14303646311163898,9.200000000000001,0,0,1
654,0.12204815372824665,9.24,0,0,1
655,0.12186514884233471,9.28,0,0,1
656,0.12149782478809353,9.32,0,0,1
657,0.12122779041528697,9.36,0,0,1
658,0.12100580558180804,9.4,0,0,1
659,0.12088236138224598,9.44,0,0,1
660,0.1205599300563335,9.48,0,0,1
661,0.12087717503309243,9.52,0,0,1
662,0.12108496055006976,9.56,0,0,1
663,0.12141529768705364,9.6,0,0,1
664,0.12179069370031352,9.64,0,0,1
665,0.12151442393660541,9.68,0,0,1
666,0.12096075266599651,9.72,0,0,1
667,0.12043068856000898,9.76,0,0,1
668,0.11990256085991854,9.8,0,0,1
669,0.11952932253479953,9.84,0,0,1
670,0.11907748281955713,9.88,0,0,1
671,0.11855632066726678,9.92,0,0,1
672,0.11845327764749522,9.96,0,0,1
673,0.11807141602039332,10.0,0,0,1
674,0.1176416270434856,10.040000000000001,0,0,1
675,0.11767893284559246,10.08,0,0,1
676,0.11780314370989797,10.120000000000001,0,0,1
677,0.11888086423277851,10.16,0,0,1
678,0.11920536980032917,10.200000000000001,0,0,1
679,0.11897532120347021,10.24,0,0,1
680,0.11834430694580074,10.28,0,0,1
681,0.11781240850687022,10.32,0,0,1
682,0.11738426685333248,10.36,0,0,1
683,0.11686404570937152,10.4,0,0,1
684,0.11625753268599508,10.44,0,0,1
685,0.11577735096216199,10.48,0,0,1
686,0.11583053320646283,10.52,0,0,1
687,0.11451785862445826,10.56,0,0,1
688,0.11348920762538905,10.6,0,0,1
689,0.11338981091976161,10.64,0,0,1
690,0.11365826725959774,10.68,0,0,1
691,0.11327908039093013,10.72,0,0,1
692,0.1129601582884788,10.76,0,0,1
693,0.11286275237798686,10.8,0,0,1
694,0.11280782967805858,10.84,0,0,1
695,0.11256928369402881,10.88,0,0,1
696,0.11255969330668444,10.92,0,0,1
697,0.11364015266299243,10.96,0,0,1
698,0.11472884640097614,11.0,0,0,1
699,0.11481914296746251,11.040000000000001,0,0,1
700,0.11541862115263934,11.08,0,0,1
701,0.11612210124731057,11.120000000000001,0,0,1
702,0.11594526395201679,11.16,0,0,1
703,0.11598864421248431,11.200000000000001,0,0,1
704,0.11656499132513998,11.24,0,0,1
705,0.11684596985578535,11.28,0,0,1
706,0.11670250147581099,11.32,0,0,1
707,0.11655829846858975,11.36,0,0,1
708,0.11654068827629087,11.4,0,0,1
709,0.11639720946550365,11.44,0,0,1
710,0.1157703079283237,11.48,0,0,1
711,0.11588806882500644,11.52,0,0,1
712,0.11622631698846812,11.56,0,0,1
713,0.11646600291132922,11.6,0,0,1
714,0.1165325805544853,11.64,0,0,1
715,0.11693786606192584,11.68,0,0,1
716,0.11804742887616153,11.72,0,0,1
717,0.11743035987019534,11.76,0,0,1
718,0.11712009534239765,11.8,0,0,1
719,0.11690257042646404,11.84,0,0,1
720,0.11663887724280353,11.88,0,0,1
721,0.11653701066970819,11.92,0,0,1
722,0.11689323708415025,11.96,0,0,1
723,0.1167469792068004,12.0,0,0,1
724,0.11653321906924241,12.040000000000001,0,0,1
725,0.1168951325118541,12.08,0,0,1
726,0.11637105047702785,12.120000000000001,0,0,1
727,0.11686063110828396,12.16,0,0,1
728,0.11717426329851147,12.200000000000001,0,0,1
729,0.1181219562888145,12.24,0,0,1
730,0.1188626147806644,12.280000000000001,0,0,1
731,0.11947345957159991,12.32,0,0,1
732,0.12040910869836803,12.36,0,0,1
733,0.12208768576383586,12.4,0,0,1
734,0.12360010594129558,12.44,0,0,1
735,0.12452191039919851,12.48,0,0,1
736,0.1254738077521324,12.52,0,0,1
737,0.12656687796115873,12.56,0,0,1
738,0.12787967473268508,12.6,0,0,1
739,0.12919166311621663,12.64,0,0,1
740,0.13205537796020506,12.68,0,0,1
741,0.13303738087415692,12.72,0,0,1
742,0.13291183561086653,12.76,0,0,1
743,0.13225326687097547,12.8,0,0,1
744,0.13143174871802327,12.84,0,0,1
745,0.13058036789298055,12.88,0,0,1
746,0.12965816929936408,12.92,0,0,1
747,0.12854767739772793,12.96,0,0,1
748,0.12753651440143582,13.0,0,0,1
749,0.12661428004503245,13.040000000000001,0,0,1
750,0.1241677194833755,13.08,0,0,1
751,0.12360128164291377,13.120000000000001,0,0,1
752,0.12338849157094953,13.16,0,0,1
753,0.1226204320788383,13.200000000000001,0,0,1
754,0.12191136404871936,13.24,0,0,1
755,0.12112818285822864,13.280000000000001,0,0,1
756,0.12071797698736186,13.32,0,0,1
757,0.12057244330644604,13.36,0,0,1
758,0.12003557384014125,13.4,0,0,1
759,0.11934900581836697,13.44,0,0,1
760,0.11882192790508266,13.48,0,0,1
761,0.11787652894854543,13.52,0,0,1
762,0.11678998693823812,13.56,0,0,1
763,0.1162928096950054,13.6,0,0,1
764,0.11585462838411327,13.64,0,0,1
765,0.11558578461408613,13.68,0,0,1
766,0.11523361727595324,13.72,0,0,1
767,0.11507516205310817,13.76,0,0,1
768,0.1148622520267963,13.8,0,0,1
769,0.11457189098000523,13.84,0,0,1
770,0.11480975076556202,13.88,0,0,1
771,0.11539520546793931,13.92,0,0,1
772,0.11586561352014535,13.96,0,0,1
773,0.11691940277814858,14.0,0,0,1
774,0.11778129190206521,14.040000000000001,0,0,1
775,0.1195618167519569,14.08,0,0,1
776,0.12078776806592936,14.120000000000001,0,0,1
777,0.1218692287802696,14.16,0,1,1
778,0.12277118638157843,14.200000000000001,0,1,1
779,0.12368203625082966,14.24,0,1,1
780,0.1241780079901218,14.280000000000001,0,1,1
781,0.12464984208345409,14.32,0,1,1
782,0.12534980922937392,14.36,0,1,1
783,0.12641536593437191,14.4,0,1,1
784,0.12757288888096807,14.44,0,1,1
785,0.1285411439836025,14.48,0,1,1
786,0.12979182377457615,14.52,0,1,1
787,0.13131241425871848,14.56,0,1,1
788,0.13262306675314903,14.6,0,1,1
789,0.13440677300095558,14.64,0,1,1
790,0.13589907214045524,14.68,0,1,1
791,0.13760890141129492,14.72,0,1,1
792,0.13985309451818465,14.76,0,1,1
793,0.14169721007347105,14.8,0,1,1
794,0.14377442896366116,14.84,0,1,1
795,0.14489090740680693,14.88,0,1,1
796,0.15137324780225753,14.92,0,1,1
797,0.15824741423130034,14.96,0,1,1
798,0.16614905744791028,15.0,0,1,1
799,0.17418201714754103,15.040000000000001,1,1,1
800,0.18295574635267256,15.08,1,1,1
801,0.19269081652164458,15.120000000000001,1,1,1
802,0.20209759324789042,15.16,1,1,1
803,0.21032487004995343,15.200000000000001,1,1,1
804,0.21705272942781445,15.24,1,1,1
805,0.22373445630073543,15.280000000000001,1,1,1
806,0.2263265639543533,15.32,1,1,1
807,0.2267138928174972,15.36,1,1,1
808,0.21827703863382336,15.4,1,1,1
809,0.2088664516806602,15.44,1,1,1
810,0.19882537275552745,15.48,1,1,1
811,0.1876417279243469,15.52,1,1,1
812,0.17616344690322874,15.56,1,1,1
813,0.16525191515684126,15.6,0,0,1
814,0.15594376921653744,15.64,0,0,1
815,0.14657310172915455,15.68,0,0,1
816,0.13582542613148688,15.72,0,0,1
817,0.1266773723065853,15.76,0,0,1
818,0.12563423886895178,15.8,0,0,1
819,0.12455801442265506,15.84,0,0,1
820,0.12361517176032062,15.88,0,0,1
821,0.12244423851370807,15.92,0,0,1
822,0.12150653228163717,15.96,0,0,1
823,0.1202674232423305,16.0,0,0,1
824,0.1187831841409206,16.04,0,0,1
825,0.11739127859473224,16.080000000000002,0,0,1
826,0.11619931459426876,16.12,0,0,1
827,0.11488497257232662,16.16,0,0,1
828,0.11326365694403644,16.2,0,0,1
829,0.11182675957679744,16.240000000000002,0,0,1
830,0.11050593405961986,16.28,0,0,1
831,0.10912270247936243,16.32,0,0,1
832,0.1074801698327064,16.36,0,0,1
833,0.10621277391910548,16.4,0,0,1
834,0.1051715679466724,16.44,0,0,1
835,0.10507742464542387,16.48,0,0,1
836,0.10426584556698795,16.52,0,0,1
837,0.1034336097538471,16.56,0,0,1
838,0.1030816316604614,16.6,0,0,1
839,0.10271358117461202,16.64,0,0,1
840,0.10262407138943667,16.68,0,0,1
841,0.10298146978020664,16.72,0,0,1
842,0.1036167740821838,16.76,0,0,1
843,0.10429372042417522,16.8,0,0,1
844,0.10501673296093934,16.84,0,0,1
845,0.10509653165936465,16.88,0,0,1

